High order symplectic partitioned Lie group methods

In this article, a unified approach to obtain symplectic integrators on T*G from Lie group integrators on a Lie group G is presented. The approach is worked out in detail for symplectic integrators based on Runge--Kutta--Munthe-Kaas methods and Crouch--Grossman methods. These methods can be interpreted as symplectic partitioned Runge--Kutta methods extended to the Lie group setting in two different ways. In both cases, we show that it is possible to obtain symplectic integrators of arbitrarily high order by this approach.

==> CGorder.dat <==
   H               secondorder     fourthorder     sixthorder
   1.0000000e-01   3.6142855e-03   6.1278677e-04   2.3819826e-06
   5.0000000e-02   9.2260127e-04   4.1732059e-05   4.0871826e-08
   2.5000000e-02   2.3185303e-04   2.6681862e-06   6.5414139e-10
   1.2500000e-02   5.8038638e-05   1.6772547e-07   1.0298207e-11
   6.2500000e-03   1.4514374e-05   1.0498030e-08   1.6719142e-13
   3.1250000e-03   3.6288882e-06   6.5642618e-10   1.8678304e-14
   1.5625000e-03   9.0724048e-07   4.1039200e-11   2.0153064e-14
   7.8125000e-04   2.2681128e-07   2.5740103e-12   2.5157905e-14


==> VCGlongrun2skipped.dat <==
   T               Herr
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   6.8671924e-06
   2.0000000e+00   3.4845203e-05
   3.0000000e+00   9.6208846e-05
   4.0000000e+00   1.0268190e-04
   5.0000000e+00   2.9216809e-06
   6.0000000e+00   5.6144858e-06
   7.0000000e+00   6.2854529e-09
   8.0000000e+00   7.7156963e-06
   9.0000000e+00   4.8956854e-05
   1.0000000e+01   7.2029573e-05
   1.1000000e+01   1.3430870e-04
   1.2000000e+01   2.6859943e-05
   1.3000000e+01   1.1803743e-05
   1.4000000e+01   3.7096302e-07
   1.5000000e+01   1.7474593e-05
   1.6000000e+01   3.6201859e-05
   1.7000000e+01   4.2977601e-05
   1.8000000e+01   1.5984440e-04
   1.9000000e+01   2.2474351e-04
   2.0000000e+01   6.0053375e-05
   2.1000000e+01   1.2006285e-06
   2.2000000e+01   9.8543587e-06
   2.3000000e+01   5.1707830e-04
   2.4000000e+01   3.1686388e-05
   2.5000000e+01   9.8693821e-06
   2.6000000e+01   4.3011123e-05
   2.7000000e+01   7.3688865e-05
   2.8000000e+01   5.7518412e-05
   2.9000000e+01   6.9576998e-05
   3.0000000e+01   3.3952562e-05
   3.1000000e+01   5.8933024e-06
   3.2000000e+01   2.2352728e-05
   3.3000000e+01   5.4067770e-04
   3.4000000e+01   8.7889983e-06
   3.5000000e+01   1.1295065e-06
   3.6000000e+01   6.2706235e-05
   3.7000000e+01   2.3246501e-04
   3.8000000e+01   1.5940026e-04
   3.9000000e+01   4.0367609e-05
   4.0000000e+01   2.9047322e-05
   4.1000000e+01   4.6766012e-05
   4.2000000e+01   1.5761870e-06
   4.3000000e+01   2.0781628e-05
   4.4000000e+01   4.9202538e-05
   4.5000000e+01   1.6758756e-04
   4.6000000e+01   4.1136899e-05
   4.7000000e+01   8.7161376e-06
   4.8000000e+01   7.6951666e-05
   4.9000000e+01   9.5741507e-05
   5.0000000e+01   3.5120114e-05
   5.1000000e+01   5.2216112e-06
   5.2000000e+01   5.4099458e-05
   5.3000000e+01   7.9599161e-06
   5.4000000e+01   5.3850271e-05
   5.5000000e+01   5.6713685e-05
   5.6000000e+01   7.2227046e-06
   5.7000000e+01   2.9561012e-04
   5.8000000e+01   9.1361050e-05
   5.9000000e+01   5.8886181e-05
   6.0000000e+01   1.1825060e-04
   6.1000000e+01   9.2603186e-06
   6.2000000e+01   5.8528203e-05
   6.3000000e+01  -3.2729038e-05
   6.4000000e+01   4.7005985e-04
   6.5000000e+01   2.6069632e-04
   6.6000000e+01   1.9557712e-04
   6.7000000e+01   6.1878181e-06
   6.8000000e+01   5.8090065e-05
   6.9000000e+01   2.4667035e-04
   7.0000000e+01  -2.3554451e-05
   7.1000000e+01   6.2569528e-04
   7.2000000e+01   2.1432184e-04
   7.3000000e+01   1.9250377e-06
   7.4000000e+01   1.2690445e-05
   7.5000000e+01   9.0767467e-05
   7.6000000e+01   2.6105268e-05
   7.7000000e+01   3.6023201e-06
   7.8000000e+01   2.7780636e-04
   7.9000000e+01   5.3798305e-04
   8.0000000e+01  -9.3175404e-06
   8.1000000e+01   2.2707511e-04
   8.2000000e+01   9.5264102e-05
   8.3000000e+01   1.1156823e-04
   8.4000000e+01   1.5563701e-05
   8.5000000e+01   1.1681079e-04
   8.6000000e+01   3.9517542e-04
   8.7000000e+01   1.2502213e-05
   8.8000000e+01   1.6316645e-06
   8.9000000e+01   8.4844700e-05
   9.0000000e+01   2.6085738e-04
   9.1000000e+01   2.1716916e-05
   9.2000000e+01   3.2800358e-04
   9.3000000e+01   4.0345503e-05
   9.4000000e+01   1.3372266e-05
   9.5000000e+01   9.5818588e-06
   9.6000000e+01   3.0637382e-05
   9.7000000e+01   3.2910023e-04
   9.8000000e+01  -2.6955280e-05
   9.9000000e+01   4.7925587e-04
   1.0000000e+02   3.3017132e-05
   1.0100000e+02   9.5044703e-06
   1.0200000e+02   1.5323937e-05
   1.0300000e+02   3.3156630e-05
   1.0400000e+02   2.5608988e-04
   1.0500000e+02   2.7277479e-05
   1.0600000e+02   2.8118866e-04
   1.0700000e+02   3.3212744e-05
   1.0800000e+02   6.9718861e-07
   1.0900000e+02   3.6155114e-07
   1.1000000e+02   7.1772813e-05
   1.1100000e+02   1.1454768e-04
   1.1200000e+02  -1.8129234e-05
   1.1300000e+02   2.7572188e-04
   1.1400000e+02   1.5310960e-05
   1.1500000e+02   2.8344400e-08
   1.1600000e+02   1.1938958e-06
   1.1700000e+02   9.0806088e-05
   1.1800000e+02   2.9074585e-04
   1.1900000e+02   2.3656824e-05
   1.2000000e+02   2.3412153e-04
   1.2100000e+02   3.4411374e-05
   1.2200000e+02   1.0137085e-06
   1.2300000e+02   5.9760113e-07
   1.2400000e+02   9.5443080e-05
   1.2500000e+02   7.8485618e-05
   1.2600000e+02  -1.3483907e-05
   1.2700000e+02   3.8196718e-04
   1.2800000e+02   1.2913695e-05
   1.2900000e+02   2.4860286e-08
   1.3000000e+02   1.0889595e-06
   1.3100000e+02   1.0192952e-04
   1.3200000e+02   2.3130593e-04
   1.3300000e+02  -1.7543944e-06
   1.3400000e+02   5.8093273e-05
   1.3500000e+02   1.0290739e-04
   1.3600000e+02   7.9218208e-06
   1.3700000e+02   3.3952594e-05
   1.3800000e+02   2.4933295e-04
   1.3900000e+02   2.0043009e-05
   1.4000000e+02  -1.4560337e-06
   1.4100000e+02   9.8475785e-05
   1.4200000e+02   2.5777705e-04
   1.4300000e+02   9.6517089e-05
   1.4400000e+02   3.0239674e-06
   1.4500000e+02   1.2386986e-04
   1.4600000e+02   6.9605592e-05
   1.4700000e+02   2.1460846e-06
   1.4800000e+02   1.2509262e-05
   1.4900000e+02   2.0540347e-04
   1.5000000e+02   4.2166936e-05
   1.5100000e+02  -1.0066422e-05
   1.5200000e+02   4.0942468e-05
   1.5300000e+02   2.0734904e-04
   1.5400000e+02   6.9247059e-06
   1.5500000e+02   5.6188031e-07
   1.5600000e+02   3.4834003e-05
   1.5700000e+02   5.9489401e-05
   1.5800000e+02  -7.9825967e-06
   1.5900000e+02   1.6798219e-04
   1.6000000e+02   1.6976763e-04
   1.6100000e+02   2.6532979e-06
   1.6200000e+02   3.6477324e-06
   1.6300000e+02   1.4904521e-04
   1.6400000e+02   5.7635351e-04
   1.6500000e+02  -2.2290294e-05
   1.6600000e+02   2.1707791e-04
   1.6700000e+02   3.6310260e-05
   1.6800000e+02   1.7210994e-04
   1.6900000e+02   3.7949348e-05
   1.7000000e+02   8.5069492e-05
   1.7100000e+02   4.2374680e-05
   1.7200000e+02  -6.0826513e-06
   1.7300000e+02   5.5126615e-05
   1.7400000e+02   5.5720212e-05
   1.7500000e+02   1.4791074e-04
   1.7600000e+02   5.4387591e-05
   1.7700000e+02   5.8337766e-05
   1.7800000e+02   4.5859066e-05
   1.7900000e+02  -7.6153942e-06
   1.8000000e+02   3.7222596e-05
   1.8100000e+02   5.5186451e-04
   1.8200000e+02   2.7606042e-05
   1.8300000e+02   1.6003195e-07
   1.8400000e+02   2.7956010e-05
   1.8500000e+02   1.1913998e-04
   1.8600000e+02   2.7333109e-06
   1.8700000e+02   1.9930413e-05
   1.8800000e+02   8.0834647e-04
   1.8900000e+02   5.9304706e-05
   1.9000000e+02  -3.8453511e-07
   1.9100000e+02   8.7470651e-05
   1.9200000e+02   2.5246940e-04
   1.9300000e+02   1.3190886e-04
   1.9400000e+02   4.1857656e-05
   1.9500000e+02   6.3960380e-04
   1.9600000e+02   6.4631206e-05
   1.9700000e+02   3.0098142e-06
   1.9800000e+02   2.0814127e-05
   1.9900000e+02   1.3454630e-04
   2.0000000e+02   1.1134055e-04
   2.0100000e+02   2.9119056e-05
   2.0200000e+02   5.7779359e-04
   2.0300000e+02   1.4198850e-04
   2.0400000e+02   5.6067998e-06
   2.0500000e+02   8.1303171e-06
   2.0600000e+02   2.7545135e-04
   2.0700000e+02   1.4133652e-04
   2.0800000e+02   5.3306033e-05
   2.0900000e+02   1.4757996e-04
   2.1000000e+02   1.9075310e-04
   2.1100000e+02   5.8329456e-05
   2.1200000e+02   5.9169673e-05
   2.1300000e+02   2.1088528e-04
   2.1400000e+02   1.7413849e-06
   2.1500000e+02   3.1520389e-06
   2.1600000e+02   1.1261198e-04
   2.1700000e+02   5.9492744e-04
   2.1800000e+02  -1.9701223e-05
   2.1900000e+02   1.7692540e-04
   2.2000000e+02   7.8347401e-05
   2.2100000e+02   1.5927002e-04
   2.2200000e+02   1.0650727e-05
   2.2300000e+02   9.7224302e-04
   2.2400000e+02   1.1434856e-04
   2.2500000e+02   1.2154304e-05
   2.2600000e+02   2.8865417e-04
   2.2700000e+02   9.5828452e-05
   2.2800000e+02   2.1523767e-06
   2.2900000e+02   1.4441091e-07
   2.3000000e+02   1.7565935e-05
   2.3100000e+02   2.0249082e-04
   2.3200000e+02  -1.8117984e-05
   2.3300000e+02   1.2121816e-04
   2.3400000e+02   8.6690298e-05
   2.3500000e+02   1.3532786e-06
   2.3600000e+02   6.7679099e-07
   2.3700000e+02   3.9686150e-05
   2.3800000e+02   2.6604633e-04
   2.3900000e+02  -1.6365627e-05
   2.4000000e+02   9.2496070e-05
   2.4100000e+02   6.8622660e-05
   2.4200000e+02   5.3384928e-07
   2.4300000e+02   1.6992597e-06
   2.4400000e+02   5.2042175e-05
   2.4500000e+02   3.5028625e-04
   2.4600000e+02   2.1106840e-05
   2.4700000e+02   1.5695841e-04
   2.4800000e+02   8.7053985e-04
   2.4900000e+02   7.6245280e-05
   2.5000000e+02  -1.0305124e-07
   2.5100000e+02   2.3137489e-04
   2.5200000e+02   6.4603605e-05
   2.5300000e+02  -2.3719941e-06
   2.5400000e+02   4.2299820e-05
   2.5500000e+02  -3.9450999e-05
   2.5600000e+02   1.7926715e-06
   2.5700000e+02   5.5117435e-07
   2.5800000e+02   3.5826393e-05
   2.5900000e+02   7.8886723e-04
   2.6000000e+02   3.7772790e-05
   2.6100000e+02   4.1138585e-05
   2.6200000e+02  -3.8872195e-05
   2.6300000e+02   3.3604292e-06
   2.6400000e+02   1.2504368e-07
   2.6500000e+02   7.6772955e-06
   2.6600000e+02   6.9642312e-04
   2.6700000e+02   4.2200945e-05
   2.6800000e+02   5.6640831e-05
   2.6900000e+02  -2.8840064e-05
   2.7000000e+02   6.4261014e-06
   2.7100000e+02   3.1424827e-07
   2.7200000e+02   1.2609372e-05
   2.7300000e+02   7.5759447e-04
   2.7400000e+02   3.7440065e-05
   2.7500000e+02   7.1646240e-05
   2.7600000e+02  -1.5089131e-05
   2.7700000e+02   1.1416511e-05
   2.7800000e+02   3.8974375e-07
   2.7900000e+02   1.4378532e-05
   2.8000000e+02   7.8449712e-04
   2.8100000e+02   5.5890472e-05
   2.8200000e+02   1.0459588e-04
   2.8300000e+02   3.5060233e-04
   2.8400000e+02   5.0225020e-05
   2.8500000e+02   7.3197324e-07
   2.8600000e+02   6.2223185e-06
   2.8700000e+02   2.8540037e-04
   2.8800000e+02   7.5580425e-05
   2.8900000e+02   1.0753863e-04
   2.9000000e+02   6.4835603e-04
   2.9100000e+02   6.8930273e-05
   2.9200000e+02   7.8535089e-07
   2.9300000e+02   4.5736389e-06
   2.9400000e+02   1.2817618e-04
   2.9500000e+02   6.9450516e-05
   2.9600000e+02   6.7763826e-05
   2.9700000e+02   9.1087829e-04
   2.9800000e+02   1.1631203e-04
   2.9900000e+02   4.5981342e-07
   3.0000000e+02   2.5072591e-05
   3.0100000e+02   1.2781717e-04
   3.0200000e+02  -3.2193244e-07
   3.0300000e+02  -1.1407440e-06
   3.0400000e+02   9.3029772e-05
   3.0500000e+02   3.8502411e-04
   3.0600000e+02   6.1035472e-05
   3.0700000e+02   4.4425963e-05
   3.0800000e+02   1.0145049e-05
   3.0900000e+02   3.3845907e-05
   3.1000000e+02   9.0711433e-05
   3.1100000e+02   7.2210413e-05
   3.1200000e+02   3.8351843e-06
   3.1300000e+02   2.9921060e-05
   3.1400000e+02   6.7724442e-05
   3.1500000e+02   5.6078139e-04
   3.1600000e+02   1.0626304e-04
   3.1700000e+02  -1.9857641e-06
   3.1800000e+02   9.0789395e-05
   3.1900000e+02   2.3353194e-04
   3.2000000e+02   5.8981570e-05
   3.2100000e+02  -5.1980808e-06
   3.2200000e+02   2.4474633e-05
   3.2300000e+02   7.2959763e-04
   3.2400000e+02   1.1762422e-05
   3.2500000e+02   8.2353435e-05
   3.2600000e+02   3.8185569e-04
   3.2700000e+02   9.9326449e-05
   3.2800000e+02   7.5660652e-07
   3.2900000e+02   7.3933325e-06
   3.3000000e+02   3.5885944e-04
   3.3100000e+02  -6.5525670e-07
   3.3200000e+02  -1.1945022e-06
   3.3300000e+02   1.6481126e-04
   3.3400000e+02   3.1872435e-04
   3.3500000e+02  -8.3992883e-06
   3.3600000e+02   2.3914550e-04
   3.3700000e+02   1.8149400e-04
   3.3800000e+02   1.4705125e-04
   3.3900000e+02   6.4215903e-06
   3.4000000e+02   1.4333423e-05
   3.4100000e+02   4.1155824e-04
   3.4200000e+02   3.4452800e-05
   3.4300000e+02   2.4016455e-05
   3.4400000e+02   7.2962380e-05
   3.4500000e+02   1.1809813e-05
   3.4600000e+02   1.1475239e-05
   3.4700000e+02   4.6148127e-05
   3.4800000e+02   6.5609095e-04
   3.4900000e+02   2.0637591e-04
   3.5000000e+02   3.6914295e-05
   3.5100000e+02   1.0476319e-04
   3.5200000e+02   1.7827932e-04
   3.5300000e+02   2.8806899e-05
   3.5400000e+02   1.8405373e-05
   3.5500000e+02  -1.5392639e-05
   3.5600000e+02   1.2719811e-05
   3.5700000e+02   1.1159710e-06
   3.5800000e+02   5.2280446e-05
   3.5900000e+02   3.5738715e-04
   3.6000000e+02   1.1457250e-04
   3.6100000e+02   3.4988228e-05
   3.6200000e+02  -1.2660437e-05
   3.6300000e+02   6.3143696e-05
   3.6400000e+02   2.0298612e-06
   3.6500000e+02   6.1861301e-06
   3.6600000e+02   2.0308231e-04
   3.6700000e+02   9.1717505e-06
   3.6800000e+02   1.0665831e-05
   3.6900000e+02   5.3722548e-04
   3.7000000e+02   1.0395429e-04
   3.7100000e+02   7.3377114e-06
   3.7200000e+02   5.0122133e-06
   3.7300000e+02   1.5815079e-04
   3.7400000e+02   1.8509891e-04
   3.7500000e+02   2.7971106e-05
   3.7600000e+02   4.7563742e-04
   3.7700000e+02   3.9814406e-04
   3.7800000e+02   4.1560082e-07
   3.7900000e+02   2.9797426e-05
   3.8000000e+02   3.7022029e-04
   3.8100000e+02   6.5675930e-06
   3.8200000e+02   1.0624575e-06
   3.8300000e+02   2.4933181e-05
   3.8400000e+02   2.2292304e-04
   3.8500000e+02  -5.2880355e-07
   3.8600000e+02  -1.5163026e-06
   3.8700000e+02   7.3119289e-05
   3.8800000e+02   8.6403296e-05
   3.8900000e+02   3.9923559e-06
   3.9000000e+02   1.9719913e-05
   3.9100000e+02   4.6771764e-04
   3.9200000e+02   9.0517727e-06
   3.9300000e+02   7.5481143e-06
   3.9400000e+02   4.0331898e-06
   3.9500000e+02   2.1061706e-04
   3.9600000e+02   1.9717033e-04
   3.9700000e+02   3.6975790e-05
   3.9800000e+02   3.4023325e-04
   3.9900000e+02   3.5648811e-04
   4.0000000e+02   1.1966531e-07
   4.0100000e+02   3.4228354e-05
   4.0200000e+02   3.3409024e-04
   4.0300000e+02   8.1048767e-06
   4.0400000e+02   8.4301801e-07
   4.0500000e+02   2.2008583e-05
   4.0600000e+02   3.2104678e-04
   4.0700000e+02   6.6035152e-06
   4.0800000e+02   6.8028004e-06
   4.0900000e+02   4.8783388e-04
   4.1000000e+02   1.0777886e-04
   4.1100000e+02  -1.2669492e-06
   4.1200000e+02   6.1706284e-05
   4.1300000e+02   3.9093266e-04
   4.1400000e+02   3.0460891e-06
   4.1500000e+02   4.7351553e-06
   4.1600000e+02   3.1796821e-06
   4.1700000e+02   7.2776568e-04
   4.1800000e+02   9.2830081e-05
   4.1900000e+02   3.4253889e-06
   4.2000000e+02   1.3127318e-05
   4.2100000e+02   6.8723554e-05
   4.2200000e+02   3.5468931e-05
   4.2300000e+02   5.9966834e-06
   4.2400000e+02   6.8620087e-05
   4.2500000e+02   6.7091778e-05
   4.2600000e+02   6.5659814e-05
   4.2700000e+02   5.0095515e-05
   4.2800000e+02   3.7483062e-05
   4.2900000e+02   3.0382138e-06
   4.3000000e+02   3.6958950e-05
   4.3100000e+02  -3.5742599e-06
   4.3200000e+02   3.5829498e-04
   4.3300000e+02   1.9105549e-05
   4.3400000e+02   7.0571358e-05
   4.3500000e+02   1.7339649e-04
   4.3600000e+02   1.4166109e-06
   4.3700000e+02   7.5530044e-06
   4.3800000e+02   1.7071732e-04
   4.3900000e+02   4.2515098e-04
   4.4000000e+02   1.6086381e-05
   4.4100000e+02   1.1109868e-04
   4.4200000e+02   6.2338459e-04
   4.4300000e+02   2.2301474e-05
   4.4400000e+02  -1.3870573e-06
   4.4500000e+02   2.1930525e-04
   4.4600000e+02   5.4212899e-04
   4.4700000e+02  -1.2658945e-05
   4.4800000e+02   2.8658312e-04
   4.4900000e+02   3.7321525e-04
   4.5000000e+02   5.5981904e-05
   4.5100000e+02   1.1257398e-05
   4.5200000e+02   4.0296271e-06
   4.5300000e+02   8.2005071e-04
   4.5400000e+02  -1.1417812e-05
   4.5500000e+02   1.5658186e-04
   4.5600000e+02   5.6454039e-04
   4.5700000e+02   1.3820562e-04
   4.5800000e+02  -1.6377699e-05
   4.5900000e+02   7.8632344e-04
   4.6000000e+02   5.3776356e-05
   4.6100000e+02  -2.9651669e-06
   4.6200000e+02   6.6657171e-05
   4.6300000e+02   1.3615804e-04
   4.6400000e+02   1.0626284e-05
   4.6500000e+02   1.9348858e-05
   4.6600000e+02   1.4414350e-05
   4.6700000e+02   1.1132413e-04
   4.6800000e+02   2.4536710e-05
   4.6900000e+02   4.4940299e-05
   4.7000000e+02   2.0709458e-04
   4.7100000e+02   8.1320518e-06
   4.7200000e+02  -9.1056253e-08
   4.7300000e+02   3.6833931e-05
   4.7400000e+02   3.2376794e-04
   4.7500000e+02   4.8431950e-05
   4.7600000e+02  -4.0463404e-07
   4.7700000e+02   1.4451809e-04
   4.7800000e+02   2.3924015e-04
   4.7900000e+02   5.9774195e-05
   4.8000000e+02   3.8195723e-05
   4.8100000e+02   5.1753392e-04
   4.8200000e+02   2.0506494e-06
   4.8300000e+02   9.2218887e-06
   4.8400000e+02   6.1505053e-06
   4.8500000e+02   1.0893203e-04
   4.8600000e+02   3.5452538e-05
   4.8700000e+02   8.2260720e-07
   4.8800000e+02   1.2947354e-05
   4.8900000e+02   2.0855530e-04
   4.9000000e+02   1.1778194e-05
   4.9100000e+02   7.4326682e-06
   4.9200000e+02   4.5813601e-04
   4.9300000e+02   1.4933715e-05
   4.9400000e+02   5.1207468e-07
   4.9500000e+02   7.8554677e-05
   4.9600000e+02   7.3451446e-04
   4.9700000e+02   5.9060805e-05
   4.9800000e+02   9.6155067e-06
   4.9900000e+02   6.2025027e-06
   5.0000000e+02   1.1398034e-04
   5.0100000e+02   8.6152015e-05
   5.0200000e+02   2.7634445e-05
   5.0300000e+02   2.6905151e-05
   5.0400000e+02   1.8839871e-05
   5.0500000e+02   6.8051772e-05
   5.0600000e+02   7.0888426e-04
   5.0700000e+02   1.1978580e-04
   5.0800000e+02   6.6699305e-07
   5.0900000e+02   1.0369423e-05
   5.1000000e+02   2.5005666e-04
   5.1100000e+02   8.0825945e-07
   5.1200000e+02   1.1998629e-05
   5.1300000e+02   6.2312729e-05
   5.1400000e+02   4.0767994e-05
   5.1500000e+02   3.6844888e-06
   5.1600000e+02   3.5476397e-06
   5.1700000e+02   1.9666309e-04
   5.1800000e+02   4.9200303e-05
   5.1900000e+02   5.3363478e-05
   5.2000000e+02   1.5804429e-04
   5.2100000e+02   1.2334726e-04
   5.2200000e+02   1.3390893e-04
   5.2300000e+02   1.8434872e-05
   5.2400000e+02   4.5856404e-05
   5.2500000e+02   1.5423835e-05
   5.2600000e+02   1.4011886e-04
   5.2700000e+02   1.9251961e-04
   5.2800000e+02   2.4346094e-04
   5.2900000e+02   1.5988005e-05
   5.3000000e+02   1.1070973e-04
   5.3100000e+02   3.4645133e-05
   5.3200000e+02   1.8022297e-04
   5.3300000e+02  -1.0719444e-06
   5.3400000e+02   6.6341031e-04
   5.3500000e+02   1.9626735e-05
   5.3600000e+02  -3.5953204e-06
   5.3700000e+02   1.0638258e-04
   5.3800000e+02   1.5097681e-04
   5.3900000e+02   1.6320231e-04
   5.4000000e+02   2.2358490e-05
   5.4100000e+02   1.7920729e-04
   5.4200000e+02   1.9590571e-04
   5.4300000e+02   3.2605814e-05
   5.4400000e+02   2.3198981e-04
   5.4500000e+02   4.9116595e-04
   5.4600000e+02   1.7399567e-04
   5.4700000e+02   1.5691249e-05
   5.4800000e+02   4.3643647e-05
   5.4900000e+02   5.6160714e-04
   5.5000000e+02   1.5245477e-05
   5.5100000e+02   8.2960491e-05
   5.5200000e+02   1.1969141e-04
   5.5300000e+02   1.0122709e-04
   5.5400000e+02   1.7251499e-05
   5.5500000e+02   1.2585430e-05
   5.5600000e+02   7.7951275e-05
   5.5700000e+02   4.7927691e-05
   5.5800000e+02   1.3101108e-04
   5.5900000e+02   2.6252771e-04
   5.6000000e+02   1.7149752e-05
   5.6100000e+02  -1.0806050e-06
   5.6200000e+02   1.2584620e-04
   5.6300000e+02   6.0491211e-04
   5.6400000e+02   6.7555020e-05
   5.6500000e+02   8.1808183e-05
   5.6600000e+02   7.0279139e-04
   5.6700000e+02   4.0937917e-05
   5.6800000e+02   5.1522758e-07
   5.6900000e+02   6.7564360e-06
   5.7000000e+02   1.2148977e-04
   5.7100000e+02   7.6315647e-05
   5.7200000e+02   6.4487506e-05
   5.7300000e+02   8.9499726e-04
   5.7400000e+02   7.6617156e-05
   5.7500000e+02   8.0325465e-07
   5.7600000e+02   7.5696283e-06
   5.7700000e+02   5.1611079e-06
   5.7800000e+02   5.5991491e-05
   5.7900000e+02   1.8493291e-05
   5.8000000e+02   1.6563363e-04
   5.8100000e+02   7.1341358e-05
   5.8200000e+02  -9.7573502e-07
   5.8300000e+02   7.3286755e-06
   5.8400000e+02   2.5875211e-04
   5.8500000e+02   7.2993191e-05
   5.8600000e+02   7.1223803e-05
   5.8700000e+02   4.1225054e-05
   5.8800000e+02   1.2599916e-05
   5.8900000e+02   2.7088925e-05
   5.9000000e+02   7.0130989e-05
   5.9100000e+02   1.3405134e-04
   5.9200000e+02   1.4739995e-04
   5.9300000e+02   4.3291212e-05
   5.9400000e+02   5.6873242e-05
   5.9500000e+02   5.3804678e-05
   5.9600000e+02   6.5070376e-07
   5.9700000e+02   2.0598201e-05
   5.9800000e+02   4.3853413e-04
   5.9900000e+02   3.0546667e-05
   6.0000000e+02   7.0428477e-06
   6.0100000e+02   1.4370266e-06
   6.0200000e+02   5.3273020e-05
   6.0300000e+02   2.7155083e-05
   6.0400000e+02   5.2362408e-07
   6.0500000e+02   2.1585772e-04
   6.0600000e+02   7.6400267e-04
   6.0700000e+02  -1.8669909e-05
   6.0800000e+02   2.4993998e-04
   6.0900000e+02   2.2563434e-04
   6.1000000e+02   1.3814982e-04
   6.1100000e+02   2.3584319e-07
   6.1200000e+02   1.5562425e-05
   6.1300000e+02   7.9089291e-04
   6.1400000e+02   6.8388376e-05
   6.1500000e+02   2.0945148e-05
   6.1600000e+02   1.0690440e-05
   6.1700000e+02   1.0058848e-05
   6.1800000e+02   4.3189327e-07
   6.1900000e+02   2.2279002e-05
   6.2000000e+02   1.2577422e-04
   6.2100000e+02   1.2791781e-04
   6.2200000e+02   7.5444164e-05
   6.2300000e+02   1.4881076e-04
   6.2400000e+02   1.0250646e-05
   6.2500000e+02   7.2449525e-07
   6.2600000e+02   3.6946226e-05
   6.2700000e+02   2.1944423e-04
   6.2800000e+02   1.1926488e-04
   6.2900000e+02   6.9603233e-05
   6.3000000e+02   4.6479157e-04
   6.3100000e+02   1.1808947e-05
   6.3200000e+02   8.4926139e-07
   6.3300000e+02   3.6537020e-05
   6.3400000e+02   1.3778361e-04
   6.3500000e+02   9.1007736e-05
   6.3600000e+02   2.7725704e-05
   6.3700000e+02   3.8053033e-04
   6.3800000e+02   2.5705412e-05
   6.3900000e+02   5.9727363e-07
   6.4000000e+02   1.2109918e-05
   6.4100000e+02   1.1934527e-05
   6.4200000e+02   5.1054833e-05
   6.4300000e+02   5.4382142e-06
   6.4400000e+02   2.6353036e-04
   6.4500000e+02   2.3072811e-05
   6.4600000e+02   6.6188340e-07
   6.4700000e+02   8.7054370e-06
   6.4800000e+02   6.6865487e-05
   6.4900000e+02   4.4451957e-05
   6.5000000e+02  -5.9986936e-07
   6.5100000e+02   3.7025538e-04
   6.5200000e+02   1.1444263e-05
   6.5300000e+02   4.0458880e-07
   6.5400000e+02   4.3764539e-06
   6.5500000e+02   7.2208387e-05
   6.5600000e+02   8.1350088e-05
   6.5700000e+02  -7.2486145e-06
   6.5800000e+02   5.1427785e-05
   6.5900000e+02   2.7167332e-05
   6.6000000e+02   1.5285325e-06
   6.6100000e+02   6.2112306e-05
   6.6200000e+02   8.2366986e-04
   6.6300000e+02   4.6724463e-05
   6.6400000e+02  -3.0398659e-06
   6.6500000e+02   1.4265987e-04
   6.6600000e+02   4.6470484e-04
   6.6700000e+02   2.6581705e-05
   6.6800000e+02  -1.3782158e-06
   6.6900000e+02   1.2927320e-04
   6.7000000e+02   4.2312454e-04
   6.7100000e+02   2.3223557e-07
   6.7200000e+02   2.3532889e-04
   6.7300000e+02   1.2538061e-04
   6.7400000e+02   3.7649760e-05
   6.7500000e+02  -8.5299232e-07
   6.7600000e+02   8.1014235e-05
   6.7700000e+02   6.8514651e-04
   6.7800000e+02   3.2633859e-07
   6.7900000e+02   2.1948508e-05
   6.8000000e+02   2.6574165e-04
   6.8100000e+02   1.6872408e-05
   6.8200000e+02   1.6521016e-06
   6.8300000e+02   2.1781228e-05
   6.8400000e+02   2.5894560e-04
   6.8500000e+02   2.1486771e-04
   6.8600000e+02   2.5897733e-05
   6.8700000e+02   4.8186975e-05
   6.8800000e+02   1.1273915e-05
   6.8900000e+02   1.5553995e-05
   6.9000000e+02   8.3943602e-05
   6.9100000e+02   2.9525095e-04
   6.9200000e+02   1.9157349e-04
   6.9300000e+02   3.3599501e-05
   6.9400000e+02   5.9293023e-05
   6.9500000e+02   4.8362586e-05
   6.9600000e+02   7.0019028e-07
   6.9700000e+02   2.0342491e-05
   6.9800000e+02   4.3799927e-04
   6.9900000e+02   3.9198847e-05
   7.0000000e+02  -1.5434540e-06
   7.0100000e+02   6.8617630e-05
   7.0200000e+02   2.7094269e-04
   7.0300000e+02   4.2005147e-05
   7.0400000e+02  -6.0494187e-06
   7.0500000e+02   3.8304724e-05
   7.0600000e+02   1.0818353e-05
   7.0700000e+02   4.3856997e-05
   7.0800000e+02   1.6549582e-04
   7.0900000e+02   6.7545632e-05
   7.1000000e+02   2.3469671e-05
   7.1100000e+02   1.4901778e-06
   7.1200000e+02   4.1220559e-05
   7.1300000e+02  -1.6945690e-06
   7.1400000e+02   7.6035350e-06
   7.1500000e+02   2.1378303e-05
   7.1600000e+02  -2.5891760e-05
   7.1700000e+02   3.2298892e-05
   7.1800000e+02   2.6278340e-06
   7.1900000e+02   1.0807006e-05
   7.2000000e+02   3.9402999e-04
   7.2100000e+02   3.0410095e-07
   7.2200000e+02   1.9938636e-05
   7.2300000e+02   1.5787394e-04
   7.2400000e+02   1.4709231e-05
   7.2500000e+02   1.0808546e-06
   7.2600000e+02   4.3468703e-06
   7.2700000e+02   1.7887121e-04
   7.2800000e+02   9.5648972e-05
   7.2900000e+02  -5.3697502e-07
   7.3000000e+02   5.1042404e-05
   7.3100000e+02   4.7359372e-04
   7.3200000e+02   5.7163290e-05
   7.3300000e+02   5.2342812e-05
   7.3400000e+02   5.7780202e-04
   7.3500000e+02   3.0904907e-04
   7.3600000e+02   7.0632892e-05
   7.3700000e+02  -8.4986086e-06
   7.3800000e+02   2.2681622e-04
   7.3900000e+02  -6.6243034e-05
   7.4000000e+02   1.8929280e-04
   7.4100000e+02   6.7932867e-05
   7.4200000e+02   1.9153878e-04
   7.4300000e+02   2.5780332e-05
   7.4400000e+02   7.5344095e-05
   7.4500000e+02   2.2667646e-04
   7.4600000e+02   2.8130899e-05
   7.4700000e+02   3.0906889e-04
   7.4800000e+02   1.0733778e-04
   7.4900000e+02   5.4765935e-06
   7.5000000e+02   1.3846112e-06
   7.5100000e+02   1.6923450e-04
   7.5200000e+02   5.8741376e-05
   7.5300000e+02  -5.3829037e-06
   7.5400000e+02   3.3435146e-04
   7.5500000e+02   1.3056553e-04
   7.5600000e+02   6.2180150e-06
   7.5700000e+02   2.0807513e-06
   7.5800000e+02   1.9415673e-04
   7.5900000e+02   5.3811249e-05
   7.6000000e+02  -1.0758605e-05
   7.6100000e+02   1.4363483e-04
   7.6200000e+02   1.8996553e-04
   7.6300000e+02   9.9358586e-06
   7.6400000e+02   1.7869570e-06
   7.6500000e+02   1.4064510e-04
   7.6600000e+02   5.2009108e-05
   7.6700000e+02  -1.1922281e-05
   7.6800000e+02   9.4567431e-05
   7.6900000e+02   1.6975380e-04
   7.7000000e+02   1.1897018e-05
   7.7100000e+02   1.0221944e-06
   7.7200000e+02   5.0004187e-05
   7.7300000e+02   5.8246962e-05
   7.7400000e+02  -1.2082606e-05
   7.7500000e+02   1.3681251e-04
   7.7600000e+02   1.0525052e-04
   7.7700000e+02   9.3156674e-06
   7.7800000e+02   1.1320318e-06
   7.7900000e+02   3.1288633e-05
   7.8000000e+02   7.4791924e-05
   7.8100000e+02  -8.1362054e-06
   7.8200000e+02   3.3853861e-04
   7.8300000e+02   2.3133357e-05
   7.8400000e+02   5.9892883e-05
   7.8500000e+02   4.6027590e-05
   7.8600000e+02   6.3781226e-04
   7.8700000e+02   2.9797876e-05
   7.8800000e+02   2.1364824e-06
   7.8900000e+02   3.5014463e-05
   7.9000000e+02   9.9763944e-05
   7.9100000e+02   1.7316783e-04
   7.9200000e+02   5.1273593e-05
   7.9300000e+02   1.0057181e-04
   7.9400000e+02   1.4273332e-05
   7.9500000e+02   1.8987656e-07
   7.9600000e+02   3.7563301e-06
   7.9700000e+02  -1.9173495e-05
   7.9800000e+02   9.1094759e-05
   7.9900000e+02   8.3864879e-05
   8.0000000e+02   1.5982456e-04
   8.0100000e+02   1.1593493e-05
   8.0200000e+02   7.0070285e-08
   8.0300000e+02   3.5061063e-06
   8.0400000e+02  -2.6286606e-05
   8.0500000e+02   8.5315294e-05
   8.0600000e+02   9.9551390e-05
   8.0700000e+02   1.0727047e-04
   8.0800000e+02   9.7263404e-06
   8.0900000e+02   2.4481376e-08
   8.1000000e+02   4.8165194e-06
   8.1100000e+02  -6.2637098e-06
   8.1200000e+02   8.6964922e-05
   8.1300000e+02   1.0930380e-04
   8.1400000e+02   5.3735911e-05
   8.1500000e+02   7.6517917e-06
   8.1600000e+02  -7.3887518e-09
   8.1700000e+02   5.4718170e-06
   8.1800000e+02   9.6331797e-06
   8.1900000e+02   6.5378230e-05
   8.2000000e+02   1.3313501e-04
   8.2100000e+02   9.4732426e-05
   8.2200000e+02   1.5393241e-05
   8.2300000e+02   2.6980044e-07
   8.2400000e+02   1.1339145e-05
   8.2500000e+02   7.6058969e-06
   8.2600000e+02   3.7333089e-05
   8.2700000e+02   1.2765957e-04
   8.2800000e+02   4.1531913e-04
   8.2900000e+02   7.8367734e-05
   8.3000000e+02   9.8720505e-07
   8.3100000e+02   6.1565564e-06
   8.3200000e+02   3.3900124e-04
   8.3300000e+02   3.3882909e-05
   8.3400000e+02   7.7249389e-06
   8.3500000e+02   2.2072327e-05
   8.3600000e+02   4.7775995e-05
   8.3700000e+02   7.4394722e-05
   8.3800000e+02   5.1578817e-05
   8.3900000e+02   2.8307264e-05
   8.4000000e+02   1.0194600e-05
   8.4100000e+02   1.6911906e-05
   8.4200000e+02   9.1103810e-05
   8.4300000e+02   2.5229722e-04
   8.4400000e+02   1.4150725e-05
   8.4500000e+02   2.2917447e-04
   8.4600000e+02   1.2514696e-05
   8.4700000e+02   6.3572915e-05
   8.4800000e+02   4.3550053e-05
   8.4900000e+02   5.3949641e-04
   8.5000000e+02   6.6465172e-05
   8.5100000e+02   4.7782270e-06
   8.5200000e+02   1.1785189e-05
   8.5300000e+02   3.2903647e-05
   8.5400000e+02   3.7271526e-05
   8.5500000e+02   5.9112093e-05
   8.5600000e+02   3.9948740e-04
   8.5700000e+02   3.0005806e-05
   8.5800000e+02   5.0118906e-07
   8.5900000e+02   5.7797923e-06
   8.6000000e+02  -1.5715090e-05
   8.6100000e+02   1.1022694e-04
   8.6200000e+02   8.6086088e-05
   8.6300000e+02   3.3954426e-05
   8.6400000e+02   5.7022663e-05
   8.6500000e+02   2.3534546e-06
   8.6600000e+02   1.9016217e-05
   8.6700000e+02  -2.6705994e-05
   8.6800000e+02   3.2815939e-05
   8.6900000e+02   7.7973226e-05
   8.7000000e+02   5.3025401e-04
   8.7100000e+02   5.3627867e-05
   8.7200000e+02   9.2185962e-07
   8.7300000e+02   7.5462046e-06
   8.7400000e+02  -3.5399869e-05
   8.7500000e+02   8.0800386e-05
   8.7600000e+02   4.6042932e-05
   8.7700000e+02   4.6178414e-04
   8.7800000e+02   8.4084610e-05
   8.7900000e+02   5.3292096e-06
   8.8000000e+02   5.9840483e-06
   8.8100000e+02   1.4453217e-05
   8.8200000e+02   3.2099171e-05
   8.8300000e+02   2.5307847e-06
   8.8400000e+02   1.1792518e-04
   8.8500000e+02   5.4439586e-05
   8.8600000e+02  -1.0760578e-06
   8.8700000e+02   7.6857992e-05
   8.8800000e+02   6.6355398e-04
   8.8900000e+02   6.0503416e-05
   8.9000000e+02  -2.8605780e-06
   8.9100000e+02   1.7454367e-04
   8.9200000e+02   9.2334635e-04
   8.9300000e+02   1.1531629e-04
   8.9400000e+02   4.7190556e-05
   8.9500000e+02   1.0574307e-04
   8.9600000e+02   8.7983120e-05
   8.9700000e+02   3.4059408e-06
   8.9800000e+02   3.8558378e-06
   8.9900000e+02   1.4346593e-05
   9.0000000e+02   1.9493801e-05
   9.0100000e+02   2.6636003e-06
   9.0200000e+02   1.0442345e-04
   9.0300000e+02   2.9185799e-04
   9.0400000e+02   2.0558224e-05
   9.0500000e+02   1.3465557e-04
   9.0600000e+02   2.9255247e-04
   9.0700000e+02   2.1644769e-05
   9.0800000e+02   2.4489802e-05
   9.0900000e+02   5.8406651e-04
   9.1000000e+02   1.4899880e-04
   9.1100000e+02   6.6312663e-06
   9.1200000e+02   2.0042228e-06
   9.1300000e+02   5.7202190e-05
   9.1400000e+02   2.5033159e-05
   9.1500000e+02  -3.6800311e-07
   9.1600000e+02   9.7553163e-05
   9.1700000e+02   7.3072279e-04
   9.1800000e+02   6.0721473e-06
   9.1900000e+02   1.5392455e-04
   9.2000000e+02   5.1608586e-04
   9.2100000e+02   1.0690557e-04
   9.2200000e+02   2.9059972e-05
   9.2300000e+02   4.8320394e-04
   9.2400000e+02   4.4553979e-04
   9.2500000e+02   5.5508455e-06
   9.2600000e+02   1.2568411e-05
   9.2700000e+02   3.2735163e-04
   9.2800000e+02   4.8711403e-05
   9.2900000e+02   4.7832562e-07
   9.3000000e+02   1.9287430e-05
   9.3100000e+02   7.8832121e-04
   9.3200000e+02   1.1850009e-05
   9.3300000e+02   7.7509110e-06
   9.3400000e+02   5.7301858e-04
   9.3500000e+02   7.1976351e-05
   9.3600000e+02   6.0495239e-06
   9.3700000e+02   3.1465912e-06
   9.3800000e+02   1.6699923e-05
   9.3900000e+02   1.8899915e-05
   9.4000000e+02   3.0487003e-06
   9.4100000e+02   1.6367415e-04
   9.4200000e+02   6.2034673e-04
   9.4300000e+02  -6.7217382e-06
   9.4400000e+02   2.0813050e-04
   9.4500000e+02   4.9312656e-04
   9.4600000e+02   3.3793963e-05
   9.4700000e+02   2.5116427e-05
   9.4800000e+02   4.9446510e-04
   9.4900000e+02   1.8740853e-04
   9.5000000e+02   8.5951699e-06
   9.5100000e+02   1.8508465e-06
   9.5200000e+02   1.4272471e-04
   9.5300000e+02   5.7041307e-05
   9.5400000e+02  -7.6362576e-06
   9.5500000e+02   4.3648038e-05
   9.5600000e+02   3.1637033e-05
   9.5700000e+02   3.7585170e-06
   9.5800000e+02   6.0993268e-05
   9.5900000e+02   5.1260970e-04
   9.6000000e+02   1.4346498e-05
   9.6100000e+02  -1.7863146e-06
   9.6200000e+02   1.4334779e-04
   9.6300000e+02   2.3429548e-04
   9.6400000e+02   9.9015798e-05
   9.6500000e+02   4.4518547e-06
   9.6600000e+02   8.8610339e-05
   9.6700000e+02   2.5032101e-05
   9.6800000e+02   9.6531117e-07
   9.6900000e+02   1.5916454e-05
   9.7000000e+02   1.5147971e-04
   9.7100000e+02   4.2507107e-05
   9.7200000e+02  -9.6591637e-06
   9.7300000e+02   4.1613460e-05
   9.7400000e+02   2.5152445e-04
   9.7500000e+02   1.4261858e-05
   9.7600000e+02   1.6776456e-05
   9.7700000e+02   1.2889030e-04
   9.7800000e+02   1.1407621e-05
   9.7900000e+02   1.0560413e-06
   9.8000000e+02   6.9995114e-05
   9.8100000e+02   4.0493152e-04
   9.8200000e+02   1.7113868e-04
   9.8300000e+02   3.7130200e-05
   9.8400000e+02   3.1817915e-04
   9.8500000e+02   1.0817700e-04
   9.8600000e+02   3.8299087e-06
   9.8700000e+02   4.7396525e-06
   9.8800000e+02   2.7277518e-04
   9.8900000e+02   7.7404488e-05
   9.9000000e+02   1.1326894e-05
   9.9100000e+02   5.1292636e-04
   9.9200000e+02   1.5294207e-04
   9.9300000e+02   5.6667208e-06
   9.9400000e+02   5.0838170e-06
   9.9500000e+02   3.3548086e-04
   9.9600000e+02   7.9492314e-05
   9.9700000e+02   9.1757694e-06
   9.9800000e+02   4.7936129e-04
   9.9900000e+02   1.8994922e-04
   1.0000000e+03   7.2255271e-06


==> VCGlongrun4skipped.dat <==
   T               Herr
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   3.9127237e-08
   2.0000000e+00   2.5969528e-08
   3.0000000e+00   2.7183415e-07
   4.0000000e+00   2.8922024e-07
   5.0000000e+00   9.7845764e-09
   6.0000000e+00   2.8026789e-08
   7.0000000e+00  -1.1315365e-11
   8.0000000e+00   5.0699806e-08
   9.0000000e+00   7.0481039e-08
   1.0000000e+01   1.9139311e-07
   1.1000000e+01   4.1805304e-07
   1.2000000e+01   4.0750402e-08
   1.3000000e+01   4.9686018e-08
   1.4000000e+01   7.0909190e-10
   1.5000000e+01   1.1399815e-07
   1.6000000e+01   6.4540209e-08
   1.7000000e+01   1.0237769e-07
   1.8000000e+01   6.0441583e-07
   1.9000000e+01   3.0139898e-07
   2.0000000e+01   2.2282036e-07
   2.1000000e+01   3.5904113e-09
   2.2000000e+01   7.2354699e-08
   2.3000000e+01   2.5441951e-06
   2.4000000e+01   1.4670333e-07
   2.5000000e+01   2.6367521e-07
   2.6000000e+01   6.9401489e-06
   2.7000000e+01   2.0646582e-07
   2.8000000e+01   5.9891614e-09
   2.9000000e+01   1.8428516e-07
   3.0000000e+01   2.0505515e-07
   3.1000000e+01   1.2372294e-06
   3.2000000e+01   4.0603602e-08
   3.3000000e+01   1.0351565e-07
   3.4000000e+01   4.1235370e-08
   3.5000000e+01   4.6404441e-08
   3.6000000e+01   1.9159580e-07
   3.7000000e+01   6.3567228e-07
   3.8000000e+01   3.4283856e-07
   3.9000000e+01   1.1534019e-07
   4.0000000e+01   2.8549148e-07
   4.1000000e+01   1.9265107e-06
   4.2000000e+01   6.8440531e-09
   4.3000000e+01   1.3147846e-08
   4.4000000e+01   8.8788648e-07
   4.5000000e+01   1.0591853e-07
   4.6000000e+01   1.7535936e-08
   4.7000000e+01   1.7996664e-09
   4.8000000e+01   8.4205933e-06
   4.9000000e+01   6.0902196e-07
   5.0000000e+01   2.8841295e-09
   5.1000000e+01   3.5370987e-07
   5.2000000e+01   9.0922468e-06
   5.3000000e+01   1.5028415e-07
   5.4000000e+01   2.7223203e-09
   5.5000000e+01   5.3072807e-07
   5.6000000e+01   3.8323026e-07
   5.7000000e+01   4.6512349e-08
   5.8000000e+01   1.1899936e-06
   5.9000000e+01   2.0309179e-06
   6.0000000e+01   1.3814103e-07
   6.1000000e+01   4.6320249e-09
   6.2000000e+01   1.8125741e-08
   6.3000000e+01   1.2612974e-06
   6.4000000e+01   3.4057529e-08
   6.5000000e+01   6.6796676e-09
   6.6000000e+01   2.2207453e-07
   6.7000000e+01   1.8630773e-07
   6.8000000e+01   1.1982136e-07
   6.9000000e+01   2.9895915e-07
   7.0000000e+01   8.5970837e-07
   7.1000000e+01   1.3967388e-08
   7.2000000e+01   6.4244076e-08
   7.3000000e+01   5.7617608e-07
   7.4000000e+01   4.1954385e-08
   7.5000000e+01   3.4964360e-09
   7.6000000e+01   1.7380027e-07
   7.7000000e+01   4.0912989e-06
   7.8000000e+01   2.8653139e-07
   7.9000000e+01   1.8106216e-08
   8.0000000e+01   6.8621859e-07
   8.1000000e+01   2.7666762e-06
   8.2000000e+01   1.8498572e-08
   8.3000000e+01   6.4717074e-09
   8.4000000e+01   3.2736863e-06
   8.5000000e+01   1.5157245e-07
   8.6000000e+01   1.7871293e-08
   8.7000000e+01   5.5739850e-07
   8.8000000e+01   2.4363671e-06
   8.9000000e+01   2.1272500e-08
   9.0000000e+01   7.3778161e-10
   9.1000000e+01   7.1893633e-07
   9.2000000e+01   1.5640012e-07
   9.3000000e+01   2.3839384e-08
   9.4000000e+01   2.3137247e-06
   9.5000000e+01   3.7509107e-08
   9.6000000e+01   5.0919668e-10
   9.7000000e+01  -4.0917561e-10
   9.8000000e+01   1.4168612e-07
   9.9000000e+01   4.2787321e-07
   1.0000000e+02   3.0474480e-08
   1.0100000e+02   1.4399026e-06
   1.0200000e+02   1.6225314e-08
   1.0300000e+02  -3.8452068e-10
   1.0400000e+02   2.8279978e-10
   1.0500000e+02   1.2062924e-07
   1.0600000e+02   8.3926403e-07
   1.0700000e+02   2.6578120e-08
   1.0800000e+02   2.4117671e-07
   1.0900000e+02   7.9521737e-08
   1.1000000e+02  -6.6570832e-11
   1.1100000e+02   1.0407918e-08
   1.1200000e+02   1.2950278e-07
   1.1300000e+02   5.8069671e-08
   1.1400000e+02   7.2694014e-09
   1.1500000e+02   6.0728171e-07
   1.1600000e+02   1.8870234e-06
   1.1700000e+02   6.0686882e-07
   1.1800000e+02   4.8175887e-08
   1.1900000e+02   6.4166279e-08
   1.2000000e+02   2.8991992e-08
   1.2100000e+02   1.0273985e-08
   1.2200000e+02   2.3004427e-07
   1.2300000e+02   8.3759106e-06
   1.2400000e+02   2.0486641e-06
   1.2500000e+02   5.8029712e-08
   1.2600000e+02   5.1044528e-06
   1.2700000e+02   8.0020184e-08
   1.2800000e+02   1.2627386e-08
   1.2900000e+02   4.6571399e-08
   1.3000000e+02   6.1681125e-07
   1.3100000e+02   8.1305253e-08
   1.3200000e+02   2.5468328e-08
   1.3300000e+02   1.1652902e-06
   1.3400000e+02   1.9461677e-06
   1.3500000e+02   2.4930957e-08
   1.3600000e+02   2.0146563e-08
   1.3700000e+02   2.1923563e-07
   1.3800000e+02   1.3222506e-07
   1.3900000e+02   1.5004178e-07
   1.4000000e+02   1.5712404e-07
   1.4100000e+02   5.5560789e-08
   1.4200000e+02   1.6533418e-08
   1.4300000e+02   6.0785816e-09
   1.4400000e+02   3.2619385e-06
   1.4500000e+02   3.0678933e-08
   1.4600000e+02   1.0404268e-09
   1.4700000e+02   1.6981655e-07
   1.4800000e+02   3.9756873e-07
   1.4900000e+02   2.4688902e-08
   1.5000000e+02   1.0675235e-08
   1.5100000e+02   1.3825677e-06
   1.5200000e+02   1.5314952e-06
   1.5300000e+02   5.3899687e-08
   1.5400000e+02   8.9285911e-08
   1.5500000e+02   3.9532057e-07
   1.5600000e+02   1.3777947e-07
   1.5700000e+02   1.2697292e-07
   1.5800000e+02   2.1054255e-07
   1.5900000e+02   4.6702574e-08
   1.6000000e+02   9.7170554e-08
   1.6100000e+02   6.2335317e-07
   1.6200000e+02   1.8097688e-07
   1.6300000e+02   4.6515278e-08
   1.6400000e+02   6.5939507e-09
   1.6500000e+02   5.5003680e-07
   1.6600000e+02   7.2351180e-08
   1.6700000e+02   3.3756945e-08
   1.6800000e+02   1.8625124e-07
   1.6900000e+02   7.0853444e-07
   1.7000000e+02   3.3628962e-07
   1.7100000e+02   2.9771646e-08
   1.7200000e+02   4.4460850e-06
   1.7300000e+02   2.0725746e-06
   1.7400000e+02   1.4012976e-09
   1.7500000e+02   1.2497760e-08
   1.7600000e+02   1.8832186e-07
   1.7700000e+02   8.8571226e-08
   1.7800000e+02   1.4937457e-08
   1.7900000e+02   1.0283480e-07
   1.8000000e+02   2.1167631e-06
   1.8100000e+02   4.6742947e-08
   1.8200000e+02   8.9073107e-08
   1.8300000e+02   1.0694880e-05
   1.8400000e+02   8.3166571e-07
   1.8500000e+02   5.6982123e-09
   1.8600000e+02   6.6593190e-08
   1.8700000e+02   8.7242387e-08
   1.8800000e+02   2.4236024e-09
   1.8900000e+02  -5.3498796e-10
   1.9000000e+02   1.2891751e-08
   1.9100000e+02   4.8531344e-06
   1.9200000e+02   2.6156763e-08
   1.9300000e+02   1.2857515e-07
   1.9400000e+02   2.9458504e-07
   1.9500000e+02   1.7278573e-09
   1.9600000e+02   7.9748208e-11
   1.9700000e+02   1.1959435e-07
   1.9800000e+02   1.4801769e-08
   1.9900000e+02   1.8284255e-08
   2.0000000e+02   4.5374853e-07
   2.0100000e+02   7.7333539e-06
   2.0200000e+02   1.4119008e-06
   2.0300000e+02   4.1264969e-08
   2.0400000e+02   1.6901280e-07
   2.0500000e+02   3.4147775e-07
   2.0600000e+02  -1.2113673e-10
   2.0700000e+02   6.7966522e-08
   2.0800000e+02   7.8419624e-06
   2.0900000e+02   8.2067610e-09
   2.1000000e+02   5.4655454e-09
   2.1100000e+02   1.2105413e-08
   2.1200000e+02   9.4072596e-07
   2.1300000e+02   1.1294342e-07
   2.1400000e+02   5.7771054e-10
   2.1500000e+02   4.5728444e-08
   2.1600000e+02   6.1555515e-07
   2.1700000e+02   1.4994600e-08
   2.1800000e+02   1.1309402e-08
   2.1900000e+02   2.4484364e-06
   2.2000000e+02   7.3132274e-08
   2.2100000e+02  -4.9606756e-10
   2.2200000e+02   4.7723302e-07
   2.2300000e+02   8.2632142e-06
   2.2400000e+02   1.3013950e-07
   2.2500000e+02   2.0918607e-08
   2.2600000e+02  -2.7452821e-09
   2.2700000e+02   8.7994122e-08
   2.2800000e+02   2.2517286e-07
   2.2900000e+02   1.1852590e-07
   2.3000000e+02   1.2667877e-07
   2.3100000e+02   1.9513138e-07
   2.3200000e+02   1.1714690e-08
   2.3300000e+02   3.9673714e-09
   2.3400000e+02   1.0353064e-07
   2.3500000e+02   4.2934828e-08
   2.3600000e+02   1.0758104e-06
   2.3700000e+02   2.9938408e-07
   2.3800000e+02   4.7891994e-07
   2.3900000e+02   9.8571345e-09
   2.4000000e+02   1.0927155e-08
   2.4100000e+02   6.4145972e-06
   2.4200000e+02   6.4207741e-08
   2.4300000e+02   4.8256701e-09
   2.4400000e+02   3.6386989e-07
   2.4500000e+02   2.3820896e-07
   2.4600000e+02   8.8173421e-08
   2.4700000e+02   4.5109845e-07
   2.4800000e+02   3.8489548e-06
   2.4900000e+02   2.3454390e-08
   2.5000000e+02   7.7134875e-09
   2.5100000e+02   5.8477959e-08
   2.5200000e+02   1.9362236e-07
   2.5300000e+02   1.3729755e-08
   2.5400000e+02   1.5469971e-08
   2.5500000e+02   2.0005316e-06
   2.5600000e+02   3.3679486e-07
   2.5700000e+02   1.0731862e-07
   2.5800000e+02   1.3317974e-07
   2.5900000e+02   2.1948163e-07
   2.6000000e+02   4.5414836e-09
   2.6100000e+02   8.9223385e-08
   2.6200000e+02   2.6422538e-07
   2.6300000e+02   3.4000193e-07
   2.6400000e+02   9.4784610e-08
   2.6500000e+02   1.5200970e-07
   2.6600000e+02   8.4565350e-08
   2.6700000e+02   4.4741125e-09
   2.6800000e+02   3.2157518e-08
   2.6900000e+02   1.0538885e-06
   2.7000000e+02   1.9031705e-08
   2.7100000e+02   4.0411591e-09
   2.7200000e+02   4.0156695e-08
   2.7300000e+02   3.2504951e-06
   2.7400000e+02   2.5124435e-07
   2.7500000e+02   1.7900726e-07
   2.7600000e+02   5.3287885e-08
   2.7700000e+02   8.0240409e-08
   2.7800000e+02   4.3944236e-08
   2.7900000e+02   9.1790898e-07
   2.8000000e+02   1.0106662e-07
   2.8100000e+02   5.7051317e-07
   2.8200000e+02   8.0130722e-09
   2.8300000e+02   4.7199157e-08
   2.8400000e+02   3.7545632e-07
   2.8500000e+02   8.6604610e-09
   2.8600000e+02   7.0530776e-11
   2.8700000e+02   3.6786279e-07
   2.8800000e+02   1.7258943e-07
   2.8900000e+02   2.3437472e-08
   2.9000000e+02   9.6044417e-07
   2.9100000e+02   7.9169879e-07
   2.9200000e+02   9.4710235e-09
   2.9300000e+02   1.9051679e-09
   2.9400000e+02   9.4184496e-07
   2.9500000e+02   1.7715228e-07
   2.9600000e+02   2.2865750e-08
   2.9700000e+02   3.3105801e-07
   2.9800000e+02   1.5786304e-06
   2.9900000e+02   1.8247231e-08
   3.0000000e+02   2.6066049e-09
   3.0100000e+02   1.1642693e-06
   3.0200000e+02   1.4600314e-07
   3.0300000e+02   1.7824772e-08
   3.0400000e+02   1.2023760e-07
   3.0500000e+02   2.2920988e-06
   3.0600000e+02   1.7205953e-08
   3.0700000e+02   6.5343835e-09
   3.0800000e+02   1.2719588e-06
   3.0900000e+02   6.3008214e-07
   3.1000000e+02   1.8643072e-08
   3.1100000e+02   1.3167016e-07
   3.1200000e+02   1.7808449e-06
   3.1300000e+02   1.4001981e-08
   3.1400000e+02   4.8817671e-09
   3.1500000e+02   9.4233249e-07
   3.1600000e+02   1.7972259e-06
   3.1700000e+02   2.1099591e-08
   3.1800000e+02   1.3720281e-07
   3.1900000e+02   1.1352922e-06
   3.2000000e+02   8.3242631e-09
   3.2100000e+02   3.1375570e-09
   3.2200000e+02   6.6072278e-07
   3.2300000e+02   1.9209854e-06
   3.2400000e+02   2.2520122e-08
   3.2500000e+02   1.5511169e-07
   3.2600000e+02   9.8642675e-07
   3.2700000e+02   3.3533077e-09
   3.2800000e+02   3.2392892e-09
   3.2900000e+02   5.4724954e-07
   3.3000000e+02   2.7522181e-06
   3.3100000e+02   2.4820067e-08
   3.3200000e+02   1.6796325e-07
   3.3300000e+02   1.9315246e-06
   3.3400000e+02   2.0975100e-09
   3.3500000e+02   1.4553384e-08
   3.3600000e+02   2.0934407e-06
   3.3700000e+02   2.0189654e-06
   3.3800000e+02   2.0965436e-08
   3.3900000e+02   1.6249695e-07
   3.4000000e+02   2.6749010e-06
   3.4100000e+02   3.9584049e-09
   3.4200000e+02   1.1496890e-08
   3.4300000e+02   1.7688976e-06
   3.4400000e+02   2.9719406e-06
   3.4500000e+02   2.6294172e-08
   3.4600000e+02   1.9119000e-07
   3.4700000e+02   3.3969903e-06
   3.4800000e+02   5.8141335e-09
   3.4900000e+02   1.3749247e-08
   3.5000000e+02   2.2272873e-06
   3.5100000e+02   2.1533672e-06
   3.5200000e+02   2.1658194e-08
   3.5300000e+02   1.7366112e-07
   3.5400000e+02   2.9812598e-06
   3.5500000e+02   9.8890599e-09
   3.5600000e+02   8.1556311e-09
   3.5700000e+02   1.4189935e-06
   3.5800000e+02   3.5036044e-06
   3.5900000e+02   3.8499490e-08
   3.6000000e+02   2.2791126e-07
   3.6100000e+02   3.4577141e-06
   3.6200000e+02   1.0002005e-08
   3.6300000e+02   1.0180733e-08
   3.6400000e+02   1.7298884e-06
   3.6500000e+02   3.8304940e-06
   3.6600000e+02   3.5582476e-08
   3.6700000e+02   2.1596914e-07
   3.6800000e+02   2.6242078e-06
   3.6900000e+02   1.2621632e-08
   3.7000000e+02   7.2948005e-09
   3.7100000e+02   1.2970409e-06
   3.7200000e+02   2.5806985e-06
   3.7300000e+02   7.1173218e-08
   3.7400000e+02   4.0180161e-07
   3.7500000e+02   3.5083670e-06
   3.7600000e+02   4.3529492e-08
   3.7700000e+02   7.8221566e-09
   3.7800000e+02   4.0959756e-07
   3.7900000e+02   1.2549671e-06
   3.8000000e+02   4.0364448e-10
   3.8100000e+02   4.4328626e-08
   3.8200000e+02   3.2887904e-06
   3.8300000e+02   5.4951517e-08
   3.8400000e+02   5.1475048e-10
   3.8500000e+02   4.9676521e-07
   3.8600000e+02   1.5891051e-08
   3.8700000e+02   3.7866338e-07
   3.8800000e+02   7.5833676e-08
   3.8900000e+02   9.1831023e-06
   3.9000000e+02   2.1286086e-06
   3.9100000e+02   3.5667303e-08
   3.9200000e+02   1.1093658e-06
   3.9300000e+02   7.9903111e-07
   3.9400000e+02   4.2674747e-10
   3.9500000e+02  -4.1884481e-10
   3.9600000e+02   6.1934641e-06
   3.9700000e+02   2.4844172e-07
   3.9800000e+02   1.2401264e-08
   3.9900000e+02   1.6370212e-08
   4.0000000e+02   5.8651802e-07
   4.0100000e+02   8.4094111e-08
   4.0200000e+02   2.1396232e-08
   4.0300000e+02   6.5788533e-08
   4.0400000e+02   6.6436648e-08
   4.0500000e+02   2.2915692e-08
   4.0600000e+02   5.8744440e-08
   4.0700000e+02   2.1239546e-07
   4.0800000e+02   4.7970432e-08
   4.0900000e+02   3.4648360e-09
   4.1000000e+02   1.0866257e-08
   4.1100000e+02   7.2923028e-06
   4.1200000e+02   6.3553369e-08
   4.1300000e+02  -4.0766901e-10
   4.1400000e+02   6.2574486e-06
   4.1500000e+02   1.9054437e-07
   4.1600000e+02   1.3687736e-08
   4.1700000e+02   6.2246248e-09
   4.1800000e+02   8.6799638e-08
   4.1900000e+02   2.5684602e-08
   4.2000000e+02   1.2485310e-08
   4.2100000e+02   3.6122566e-06
   4.2200000e+02   2.8035562e-06
   4.2300000e+02   6.8734020e-08
   4.2400000e+02   4.5168997e-07
   4.2500000e+02   8.8367597e-07
   4.2600000e+02   7.2052863e-08
   4.2700000e+02   1.4352112e-08
   4.2800000e+02   1.8648045e-09
   4.2900000e+02   4.4698746e-06
   4.3000000e+02   6.6003106e-08
   4.3100000e+02   1.3924359e-08
   4.3200000e+02   3.1986980e-07
   4.3300000e+02   3.0082224e-08
   4.3400000e+02   1.9651951e-08
   4.3500000e+02   6.0687201e-09
   4.3600000e+02   1.3978194e-06
   4.3700000e+02   8.1834824e-07
   4.3800000e+02   4.5362122e-08
   4.3900000e+02   3.6232760e-07
   4.4000000e+02   2.9714697e-07
   4.4100000e+02   3.1144586e-09
   4.4200000e+02   9.3313869e-08
   4.4300000e+02   3.8980592e-06
   4.4400000e+02   1.2801944e-07
   4.4500000e+02   1.3782583e-09
   4.4600000e+02   5.9213069e-09
   4.4700000e+02  -3.3181025e-10
   4.4800000e+02   4.5922430e-08
   4.4900000e+02  -2.5929800e-10
   4.5000000e+02   1.5588798e-06
   4.5100000e+02   7.6251826e-06
   4.5200000e+02   4.1418116e-08
   4.5300000e+02   5.2085408e-07
   4.5400000e+02  -1.0932815e-07
   4.5500000e+02   2.0506637e-07
   4.5600000e+02   7.0026076e-09
   4.5700000e+02   1.5562256e-07
   4.5800000e+02   9.6186865e-06
   4.5900000e+02   1.6082414e-07
   4.6000000e+02   3.8321543e-08
   4.6100000e+02   2.0233594e-07
   4.6200000e+02   1.5737814e-07
   4.6300000e+02   5.1453833e-08
   4.6400000e+02   1.2551415e-06
   4.6500000e+02   5.0521067e-07
   4.6600000e+02   8.5405371e-08
   4.6700000e+02   4.5153378e-09
   4.6800000e+02   8.7909280e-07
   4.6900000e+02   9.3333153e-06
   4.7000000e+02   5.9466627e-08
   4.7100000e+02   5.5749952e-08
   4.7200000e+02   3.4378689e-06
   4.7300000e+02   4.8558262e-07
   4.7400000e+02   8.0745420e-08
   4.7500000e+02   8.7079768e-07
   4.7600000e+02   8.5445776e-06
   4.7700000e+02   4.1325855e-07
   4.7800000e+02   1.7740662e-08
   4.7900000e+02   5.8156234e-09
   4.8000000e+02   6.4609697e-06
   4.8100000e+02   8.5740209e-08
   4.8200000e+02   2.7076013e-07
   4.8300000e+02   3.3166092e-06
   4.8400000e+02   2.0995233e-07
   4.8500000e+02   2.0511135e-07
   4.8600000e+02   3.3966277e-07
   4.8700000e+02   9.1590081e-07
   4.8800000e+02   3.3956814e-08
   4.8900000e+02   1.0884144e-06
   4.9000000e+02   9.6685333e-08
   4.9100000e+02   1.0230993e-07
   4.9200000e+02   5.1733903e-07
   4.9300000e+02   8.0076454e-06
   4.9400000e+02   1.7035528e-06
   4.9500000e+02   2.6093994e-07
   4.9600000e+02   4.3872475e-09
   4.9700000e+02   1.1292225e-06
   4.9800000e+02   9.1985403e-08
   4.9900000e+02   1.1150565e-06
   5.0000000e+02   2.8444059e-06
   5.0100000e+02   9.2427601e-08
   5.0200000e+02   3.8492773e-07
   5.0300000e+02   1.7041318e-08
   5.0400000e+02   6.4839109e-07
   5.0500000e+02  -5.6257463e-10
   5.0600000e+02   2.5251714e-07
   5.0700000e+02   2.5400721e-06
   5.0800000e+02   1.1543997e-07
   5.0900000e+02   2.8793526e-10
   5.1000000e+02   7.5974800e-07
   5.1100000e+02   2.0266315e-06
   5.1200000e+02   2.1606758e-08
   5.1300000e+02   5.2243400e-09
   5.1400000e+02   2.8470811e-06
   5.1500000e+02   2.8405820e-07
   5.1600000e+02   1.4222863e-07
   5.1700000e+02   1.3301078e-07
   5.1800000e+02   5.4424937e-08
   5.1900000e+02   1.1450897e-07
   5.2000000e+02   7.3179586e-08
   5.2100000e+02   6.1953148e-07
   5.2200000e+02   1.2348463e-07
   5.2300000e+02   1.8446890e-08
   5.2400000e+02   2.1802734e-07
   5.2500000e+02   4.5703361e-07
   5.2600000e+02   1.1281569e-09
   5.2700000e+02   2.2252329e-08
   5.2800000e+02   9.1429431e-07
   5.2900000e+02   7.1165436e-07
   5.3000000e+02   2.4628262e-08
   5.3100000e+02  -3.3364772e-10
   5.3200000e+02   1.8720053e-07
   5.3300000e+02   3.7172174e-09
   5.3400000e+02   1.0856886e-08
   5.3500000e+02   1.3559895e-07
   5.3600000e+02   4.2906774e-06
   5.3700000e+02  -2.8787825e-10
   5.3800000e+02   1.3956075e-09
   5.3900000e+02   1.2250979e-07
   5.4000000e+02   1.5525507e-07
   5.4100000e+02   2.2317727e-08
   5.4200000e+02   1.4163950e-07
   5.4300000e+02   8.0535931e-07
   5.4400000e+02   4.1390782e-09
   5.4500000e+02   2.9879327e-09
   5.4600000e+02   1.8681860e-06
   5.4700000e+02   3.9604407e-06
   5.4800000e+02   2.9938826e-08
   5.4900000e+02   2.1406755e-07
   5.5000000e+02   1.5622759e-06
   5.5100000e+02   4.0113483e-08
   5.5200000e+02   1.9758204e-08
   5.5300000e+02   9.6966238e-07
   5.5400000e+02   1.6181612e-09
   5.5500000e+02   5.2493092e-09
   5.5600000e+02   1.5018681e-08
   5.5700000e+02   1.0690688e-05
   5.5800000e+02   5.3727018e-07
   5.5900000e+02  -1.2567984e-10
   5.6000000e+02   1.1056763e-08
   5.6100000e+02   1.2888071e-07
   5.6200000e+02   4.5817097e-08
   5.6300000e+02  -4.0011493e-10
   5.6400000e+02   2.2018942e-06
   5.6500000e+02   5.1075457e-06
   5.6600000e+02   3.5752806e-08
   5.6700000e+02   6.4942775e-07
   5.6800000e+02  -2.3334311e-07
   5.6900000e+02   8.6389128e-08
   5.7000000e+02   5.1875701e-07
   5.7100000e+02   4.0168683e-08
   5.7200000e+02   1.0003084e-06
   5.7300000e+02   8.3006943e-08
   5.7400000e+02   1.8367629e-06
   5.7500000e+02   1.5752773e-06
   5.7600000e+02   1.6350043e-07
   5.7700000e+02   2.8824695e-07
   5.7800000e+02   3.1611441e-07
   5.7900000e+02   2.7903024e-07
   5.8000000e+02   6.5359993e-08
   5.8100000e+02   4.5282831e-06
   5.8200000e+02   3.3906130e-06
   5.8300000e+02   3.2732873e-07
   5.8400000e+02   5.3226460e-08
   5.8500000e+02   1.4773674e-07
   5.8600000e+02   1.4310006e-07
   5.8700000e+02   1.2827072e-07
   5.8800000e+02   4.2107137e-07
   5.8900000e+02   8.0238236e-08
   5.9000000e+02   3.5472854e-07
   5.9100000e+02   9.1350244e-07
   5.9200000e+02   2.0473201e-06
   5.9300000e+02   9.2725463e-08
   5.9400000e+02   8.4775427e-07
   5.9500000e+02   3.3380702e-06
   5.9600000e+02   8.6871323e-08
   5.9700000e+02   2.9617163e-07
   5.9800000e+02   1.8973505e-07
   5.9900000e+02   5.2787694e-07
   6.0000000e+02   4.5944874e-09
   6.0100000e+02   1.0881708e-08
   6.0200000e+02   2.3777764e-08
   6.0300000e+02   9.5426834e-08
   6.0400000e+02   4.5907181e-08
   6.0500000e+02   4.3912387e-07
   6.0600000e+02   8.5909327e-08
   6.0700000e+02   5.5235241e-09
   6.0800000e+02   2.0257839e-07
   6.0900000e+02   8.6056190e-06
   6.1000000e+02   6.8450869e-07
   6.1100000e+02   7.0990654e-08
   6.1200000e+02   1.3909474e-06
   6.1300000e+02   2.0377109e-07
   6.1400000e+02   1.4541897e-08
   6.1500000e+02   1.9500655e-08
   6.1600000e+02   4.5551910e-08
   6.1700000e+02   1.8697696e-06
   6.1800000e+02   4.5101031e-08
   6.1900000e+02   1.2187052e-06
   6.2000000e+02   7.6886781e-07
   6.2100000e+02   7.8002379e-09
   6.2200000e+02   2.0968315e-09
   6.2300000e+02   5.0140507e-07
   6.2400000e+02   7.8007517e-07
   6.2500000e+02   3.4660552e-08
   6.2600000e+02   3.0680688e-06
   6.2700000e+02   3.3921003e-08
   6.2800000e+02   1.8389357e-08
   6.2900000e+02   2.6793216e-08
   6.3000000e+02   7.2063521e-08
   6.3100000e+02   1.6868346e-06
   6.3200000e+02   5.3669389e-08
   6.3300000e+02   5.8802853e-07
   6.3400000e+02   9.4437635e-06
   6.3500000e+02   7.8143813e-08
   6.3600000e+02   5.7277750e-07
   6.3700000e+02  -1.6659453e-08
   6.3800000e+02   1.0140288e-06
   6.3900000e+02   3.3921590e-08
   6.4000000e+02   7.7111459e-07
   6.4100000e+02   5.9044927e-08
   6.4200000e+02   4.0215074e-08
   6.4300000e+02   4.0489512e-08
   6.4400000e+02  -3.7955931e-09
   6.4500000e+02   3.1182911e-07
   6.4600000e+02   5.9085285e-09
   6.4700000e+02   9.2602502e-09
   6.4800000e+02   3.7874949e-07
   6.4900000e+02   2.7916246e-08
   6.5000000e+02   7.7844411e-09
   6.5100000e+02   7.1419599e-07
   6.5200000e+02   2.9283122e-06
   6.5300000e+02   4.5183514e-08
   6.5400000e+02   1.7876479e-06
   6.5500000e+02   7.5272354e-06
   6.5600000e+02   2.0000417e-07
   6.5700000e+02   9.4687503e-09
   6.5800000e+02   2.3027497e-08
   6.5900000e+02   1.1935045e-06
   6.6000000e+02   1.1010959e-07
   6.6100000e+02   3.4363226e-07
   6.6200000e+02   4.6606428e-06
   6.6300000e+02   1.9489690e-07
   6.6400000e+02   3.7955296e-08
   6.6500000e+02   2.2917672e-06
   6.6600000e+02   7.5575972e-07
   6.6700000e+02   4.2395005e-08
   6.6800000e+02   4.0712689e-07
   6.6900000e+02   7.7452471e-07
   6.7000000e+02   1.0471118e-08
   6.7100000e+02   1.2536568e-08
   6.7200000e+02   5.8653376e-07
   6.7300000e+02   5.7259925e-06
   6.7400000e+02   5.5777062e-08
   6.7500000e+02   5.7512020e-08
   6.7600000e+02   2.3947159e-06
   6.7700000e+02   6.5531472e-07
   6.7800000e+02   4.9484768e-08
   6.7900000e+02   2.1173221e-06
   6.8000000e+02   4.1511985e-07
   6.8100000e+02   1.0960325e-08
   6.8200000e+02   3.3973930e-08
   6.8300000e+02   3.8881983e-07
   6.8400000e+02   1.2671576e-07
   6.8500000e+02   1.6874766e-08
   6.8600000e+02   1.4501062e-06
   6.8700000e+02   3.0733263e-06
   6.8800000e+02   5.9946782e-08
   6.8900000e+02   1.2488472e-06
   6.9000000e+02   1.6325811e-06
   6.9100000e+02   3.6752988e-07
   6.9200000e+02   4.6341179e-08
   6.9300000e+02   2.2759879e-06
   6.9400000e+02   4.3162437e-06
   6.9500000e+02   2.2183064e-10
   6.9600000e+02   7.8023507e-08
   6.9700000e+02   7.5091324e-06
   6.9800000e+02   4.7773440e-08
   6.9900000e+02   3.2398768e-09
   7.0000000e+02   2.1390277e-07
   7.0100000e+02   1.3088554e-07
   7.0200000e+02   7.9932754e-07
   7.0300000e+02   6.8093073e-08
   7.0400000e+02   9.3721383e-06
   7.0500000e+02   3.3773921e-07
   7.0600000e+02   8.2529323e-09
   7.0700000e+02   6.7705307e-08
   7.0800000e+02   1.0012970e-06
   7.0900000e+02   9.5250682e-08
   7.1000000e+02   3.6547287e-09
   7.1100000e+02   2.5741273e-07
   7.1200000e+02   2.2793534e-06
   7.1300000e+02   5.1173620e-08
   7.1400000e+02   5.0429052e-08
   7.1500000e+02   4.2472148e-06
   7.1600000e+02   6.6387743e-07
   7.1700000e+02   5.5625263e-08
   7.1800000e+02   2.1762391e-06
   7.1900000e+02   8.8651146e-07
   7.2000000e+02   6.1247280e-09
   7.2100000e+02   3.6119145e-08
   7.2200000e+02   5.8490698e-07
   7.2300000e+02   1.2722112e-07
   7.2400000e+02  -7.4346560e-10
   7.2500000e+02   1.9897089e-07
   7.2600000e+02   8.9626943e-06
   7.2700000e+02   5.5779932e-08
   7.2800000e+02   1.1685975e-08
   7.2900000e+02   6.1100703e-08
   7.3000000e+02   1.4762177e-07
   7.3100000e+02   1.6052192e-07
   7.3200000e+02   1.2924412e-07
   7.3300000e+02   6.2780420e-08
   7.3400000e+02   7.0631349e-09
   7.3500000e+02   7.8088586e-08
   7.3600000e+02   9.1098073e-08
   7.3700000e+02   8.2543733e-08
   7.3800000e+02   1.9403882e-08
   7.3900000e+02   9.2348517e-08
   7.4000000e+02   1.3722596e-06
   7.4100000e+02   1.2805051e-08
   7.4200000e+02   4.6610608e-09
   7.4300000e+02   3.1275916e-08
   7.4400000e+02   2.2402533e-06
   7.4500000e+02   4.4145204e-08
   7.4600000e+02  -4.1676929e-10
   7.4700000e+02   8.0565355e-06
   7.4800000e+02   3.9195419e-08
   7.4900000e+02   3.3410252e-10
   7.5000000e+02   4.0967207e-07
   7.5100000e+02   1.7751572e-06
   7.5200000e+02   2.2035533e-07
   7.5300000e+02   2.7648077e-08
   7.5400000e+02   8.5355425e-08
   7.5500000e+02   3.0530932e-08
   7.5600000e+02   1.7837556e-08
   7.5700000e+02   2.4677567e-07
   7.5800000e+02   4.8083215e-06
   7.5900000e+02   1.4517768e-07
   7.6000000e+02   1.5175837e-08
   7.6100000e+02   1.2710399e-07
   7.6200000e+02   5.4893923e-07
   7.6300000e+02   2.9960485e-08
   7.6400000e+02  -4.2815820e-10
   7.6500000e+02   3.9623715e-07
   7.6600000e+02   2.5626475e-07
   7.6700000e+02   2.9724123e-08
   7.6800000e+02   1.7108253e-06
   7.6900000e+02  -2.3863953e-07
   7.7000000e+02   7.3823266e-08
   7.7100000e+02   5.9859360e-07
   7.7200000e+02   1.0842251e-07
   7.7300000e+02   1.1597614e-06
   7.7400000e+02   1.0356458e-07
   7.7500000e+02   7.6755825e-07
   7.7600000e+02   6.5574285e-08
   7.7700000e+02   5.5235045e-07
   7.7800000e+02   8.3514688e-08
   7.7900000e+02   3.6669801e-07
   7.8000000e+02   2.0358009e-06
   7.8100000e+02   3.0815052e-08
   7.8200000e+02   3.5210792e-07
   7.8300000e+02   4.7946247e-07
   7.8400000e+02   4.4490368e-10
   7.8500000e+02   1.2289297e-08
   7.8600000e+02   1.3277583e-07
   7.8700000e+02   8.4531270e-07
   7.8800000e+02   2.1325311e-08
   7.8900000e+02   1.7148722e-07
   7.9000000e+02   1.1199884e-06
   7.9100000e+02   5.4400788e-08
   7.9200000e+02   1.1445196e-07
   7.9300000e+02  -2.7465958e-09
   7.9400000e+02   3.2502116e-07
   7.9500000e+02   1.8894009e-07
   7.9600000e+02   1.2019038e-07
   7.9700000e+02   5.5913751e-08
   7.9800000e+02   2.7606558e-07
   7.9900000e+02   7.3550202e-08
   8.0000000e+02   3.0577648e-08
   8.0100000e+02   7.4362663e-08
   8.0200000e+02   1.4283455e-07
   8.0300000e+02   3.4314937e-07
   8.0400000e+02   3.1206000e-06
   8.0500000e+02   1.1992938e-08
   8.0600000e+02   1.5223303e-08
   8.0700000e+02   9.2057879e-07
   8.0800000e+02   2.1295760e-06
   8.0900000e+02   1.4166865e-09
   8.1000000e+02   4.9455065e-08
   8.1100000e+02   8.5481465e-06
   8.1200000e+02   4.0872947e-07
   8.1300000e+02  -6.4070582e-10
   8.1400000e+02   5.3239116e-07
   8.1500000e+02   6.5591950e-07
   8.1600000e+02   3.5392575e-07
   8.1700000e+02   4.9445196e-08
   8.1800000e+02   2.1239874e-06
   8.1900000e+02   8.2333551e-10
   8.2000000e+02   2.7533444e-08
   8.2100000e+02   1.2852939e-07
   8.2200000e+02   4.9028893e-06
   8.2300000e+02   1.2535162e-06
   8.2400000e+02   4.4443603e-08
   8.2500000e+02   4.1258017e-07
   8.2600000e+02   7.9516599e-07
   8.2700000e+02   4.9198398e-10
   8.2800000e+02   7.9078482e-09
   8.2900000e+02   8.2700472e-07
   8.3000000e+02   2.4303382e-07
   8.3100000e+02   1.3347836e-07
   8.3200000e+02   1.4470486e-07
   8.3300000e+02   5.9281200e-08
   8.3400000e+02   7.4311337e-09
   8.3500000e+02   1.0208305e-07
   8.3600000e+02   2.4816706e-07
   8.3700000e+02   8.3794507e-08
   8.3800000e+02   1.6515250e-08
   8.3900000e+02   8.1633878e-08
   8.4000000e+02   6.3948959e-07
   8.4100000e+02   1.3887774e-09
   8.4200000e+02   7.2683373e-09
   8.4300000e+02   1.7516218e-06
   8.4400000e+02   3.4572903e-06
   8.4500000e+02   1.0286070e-07
   8.4600000e+02   6.1131969e-07
   8.4700000e+02   5.1623731e-07
   8.4800000e+02   7.0478973e-07
   8.4900000e+02   3.6368239e-09
   8.5000000e+02   8.6109401e-08
   8.5100000e+02   6.8217713e-06
   8.5200000e+02   1.2224266e-07
   8.5300000e+02   6.7476223e-09
   8.5400000e+02   8.7824817e-08
   8.5500000e+02   1.0035999e-07
   8.5600000e+02   1.5304670e-08
   8.5700000e+02   1.0198609e-07
   8.5800000e+02  -1.4728572e-08
   8.5900000e+02   6.3882907e-08
   8.6000000e+02  -3.3360627e-10
   8.6100000e+02   5.0269524e-08
   8.6200000e+02   2.0401739e-06
   8.6300000e+02   7.7870851e-08
   8.6400000e+02   4.4884834e-07
   8.6500000e+02   4.5498340e-06
   8.6600000e+02   1.6144334e-06
   8.6700000e+02   5.0342147e-08
   8.6800000e+02   4.0056173e-06
   8.6900000e+02   3.7240390e-08
   8.7000000e+02   2.8425479e-08
   8.7100000e+02   1.7429645e-07
   8.7200000e+02   1.9119095e-06
   8.7300000e+02   1.9822486e-07
   8.7400000e+02   1.1934958e-07
   8.7500000e+02   1.6596538e-06
   8.7600000e+02   6.8207055e-08
   8.7700000e+02   9.9669724e-09
   8.7800000e+02   6.4915627e-08
   8.7900000e+02   3.7817801e-08
   8.8000000e+02   6.5442184e-08
   8.8100000e+02  -7.0684601e-10
   8.8200000e+02   3.8287239e-07
   8.8300000e+02   5.7981856e-06
   8.8400000e+02   1.5064332e-07
   8.8500000e+02   2.7115848e-07
   8.8600000e+02   1.4745890e-06
   8.8700000e+02   1.9941387e-07
   8.8800000e+02   2.4602224e-08
   8.8900000e+02   9.9648674e-07
   8.9000000e+02   1.0409983e-07
   8.9100000e+02   6.8575502e-09
   8.9200000e+02  -3.0048779e-10
   8.9300000e+02   6.3369034e-08
   8.9400000e+02   1.0308512e-06
   8.9500000e+02   2.6512310e-08
   8.9600000e+02   2.2704429e-07
   8.9700000e+02   3.5216570e-07
   8.9800000e+02   8.1930637e-09
   8.9900000e+02   7.6561314e-10
   9.0000000e+02   3.2838011e-07
   9.0100000e+02   7.9012113e-07
   9.0200000e+02   2.6289446e-08
   9.0300000e+02   2.3868643e-07
   9.0400000e+02   7.0207425e-07
   9.0500000e+02   8.7650606e-09
   9.0600000e+02   1.9915478e-09
   9.0700000e+02   6.3624138e-07
   9.0800000e+02   4.0974472e-07
   9.0900000e+02   2.5704768e-08
   9.1000000e+02   2.6684263e-07
   9.1100000e+02   1.0598017e-06
   9.1200000e+02   1.1829056e-08
   9.1300000e+02   3.0069644e-09
   9.1400000e+02   9.9396931e-07
   9.1500000e+02   2.2307194e-07
   9.1600000e+02   2.2007314e-08
   9.1700000e+02   1.7244831e-07
   9.1800000e+02   1.5304720e-06
   9.1900000e+02   1.8040424e-08
   9.2000000e+02   3.7515592e-09
   9.2100000e+02   1.1165963e-06
   9.2200000e+02   2.1355540e-07
   9.2300000e+02   1.7017778e-08
   9.2400000e+02   1.2754444e-07
   9.2500000e+02   2.7645387e-06
   9.2600000e+02   1.5621100e-08
   9.2700000e+02   7.6523332e-09
   9.2800000e+02   1.3418175e-06
   9.2900000e+02   1.7346538e-06
   9.3000000e+02   2.0155720e-08
   9.3100000e+02   1.3824303e-07
   9.3200000e+02   1.5232097e-06
   9.3300000e+02   1.0538208e-08
   9.3400000e+02   3.9911188e-09
   9.3500000e+02   7.7770517e-07
   9.3600000e+02   3.2349450e-06
   9.3700000e+02   2.3463191e-08
   9.3800000e+02   1.4494740e-07
   9.3900000e+02   1.5493995e-06
   9.4000000e+02   3.3504765e-09
   9.4100000e+02   3.9889911e-09
   9.4200000e+02   6.6130870e-07
   9.4300000e+02   1.9975498e-07
   9.4400000e+02   1.2664335e-08
   9.4500000e+02   9.0650714e-08
   9.4600000e+02   2.2786228e-07
   9.4700000e+02   9.1275773e-10
   9.4800000e+02   1.1112074e-08
   9.4900000e+02   2.2594535e-06
   9.5000000e+02   3.2033393e-06
   9.5100000e+02   4.4547550e-08
   9.5200000e+02   8.9522623e-08
   9.5300000e+02   5.3321320e-06
   9.5400000e+02   7.9470109e-07
   9.5500000e+02   6.0703611e-08
   9.5600000e+02   5.8082336e-06
   9.5700000e+02   1.0501652e-06
   9.5800000e+02   8.4316162e-09
   9.5900000e+02   4.0534155e-08
   9.6000000e+02   1.2588959e-07
   9.6100000e+02   5.1553699e-09
   9.6200000e+02   3.4476691e-09
   9.6300000e+02   1.3111707e-06
   9.6400000e+02   6.2591659e-08
   9.6500000e+02   2.2682814e-08
   9.6600000e+02   9.3544896e-08
   9.6700000e+02   2.1204006e-07
   9.6800000e+02   7.6615314e-08
   9.6900000e+02  -5.3909793e-10
   9.7000000e+02   9.1820706e-07
   9.7100000e+02   3.9087544e-06
   9.7200000e+02   2.4656717e-07
   9.7300000e+02   4.6841717e-08
   9.7400000e+02   5.3275865e-08
   9.7500000e+02   2.5292961e-07
   9.7600000e+02   4.0993461e-08
   9.7700000e+02   2.5864526e-06
   9.7800000e+02   7.2070188e-06
   9.7900000e+02   2.1506281e-07
   9.8000000e+02   1.2713493e-07
   9.8100000e+02  -2.0769459e-08
   9.8200000e+02   2.1369136e-07
   9.8300000e+02   2.4397249e-07
   9.8400000e+02   5.8803001e-08
   9.8500000e+02   5.1479886e-08
   9.8600000e+02   6.1168054e-08
   9.8700000e+02   8.2624104e-07
   9.8800000e+02   1.4456532e-07
   9.8900000e+02   3.0079355e-07
   9.9000000e+02  -6.6945079e-10
   9.9100000e+02   9.3351141e-07
   9.9200000e+02   1.0678554e-05
   9.9300000e+02   3.1698884e-07
   9.9400000e+02   1.8331529e-07
   9.9500000e+02   5.8176186e-06
   9.9600000e+02   2.9465368e-08
   9.9700000e+02  -3.4412750e-10
   9.9800000e+02   1.1579076e-07
   9.9900000e+02   3.7272521e-07
   1.0000000e+03   1.6550585e-07


==> VRKMKerrortable.dat <==
   H               secondorder     fourthorder     sixthorder
   1.0000000e-01   3.6142855e-03   1.2547844e-05   7.8480738e-09
   5.0000000e-02   9.2260127e-04   7.7848739e-07   1.1791045e-10
   2.5000000e-02   2.3185303e-04   4.8544099e-08   1.8268018e-12
   1.2500000e-02   5.8038638e-05   3.0316526e-09   1.8223181e-14
   6.2500000e-03   1.4514374e-05   1.8936834e-10   3.8711709e-14
   3.1250000e-03   3.6288882e-06   1.1891302e-11   6.6869483e-14
   1.5625000e-03   9.0724051e-07   7.4337531e-13   2.2250061e-14
   7.8125000e-04   2.2681126e-07   5.7131006e-14   1.9045820e-14


==> VRKMKlongrun2skipped.dat <==
   T               Herr
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   6.8671923e-06
   2.0000000e+00   3.4845204e-05
   3.0000000e+00   9.6208846e-05
   4.0000000e+00   1.0268190e-04
   5.0000000e+00   2.9216807e-06
   6.0000000e+00   5.6144855e-06
   7.0000000e+00   6.2851567e-09
   8.0000000e+00   7.7156959e-06
   9.0000000e+00   4.8956854e-05
   1.0000000e+01   7.2029573e-05
   1.1000000e+01   1.3430869e-04
   1.2000000e+01   2.6859943e-05
   1.3000000e+01   1.1803743e-05
   1.4000000e+01   3.7096258e-07
   1.5000000e+01   1.7474592e-05
   1.6000000e+01   3.6201859e-05
   1.7000000e+01   4.2977600e-05
   1.8000000e+01   1.5984440e-04
   1.9000000e+01   2.2474351e-04
   2.0000000e+01   6.0053375e-05
   2.1000000e+01   1.2006283e-06
   2.2000000e+01   9.8543585e-06
   2.3000000e+01   5.1707830e-04
   2.4000000e+01   3.1686388e-05
   2.5000000e+01   9.8693819e-06
   2.6000000e+01   4.3011122e-05
   2.7000000e+01   7.3688865e-05
   2.8000000e+01   5.7518411e-05
   2.9000000e+01   6.9576997e-05
   3.0000000e+01   3.3952561e-05
   3.1000000e+01   5.8933023e-06
   3.2000000e+01   2.2352728e-05
   3.3000000e+01   5.4067770e-04
   3.4000000e+01   8.7889981e-06
   3.5000000e+01   1.1295063e-06
   3.6000000e+01   6.2706235e-05
   3.7000000e+01   2.3246501e-04
   3.8000000e+01   1.5940026e-04
   3.9000000e+01   4.0367608e-05
   4.0000000e+01   2.9047321e-05
   4.1000000e+01   4.6766019e-05
   4.2000000e+01   1.5761870e-06
   4.3000000e+01   2.0781627e-05
   4.4000000e+01   4.9202524e-05
   4.5000000e+01   1.6758756e-04
   4.6000000e+01   4.1136892e-05
   4.7000000e+01   8.7161396e-06
   4.8000000e+01   7.6951141e-05
   4.9000000e+01   9.5741777e-05
   5.0000000e+01   3.5120469e-05
   5.1000000e+01   5.2215033e-06
   5.2000000e+01   5.4096581e-05
   5.3000000e+01   7.9575547e-06
   5.4000000e+01   5.3839227e-05
   5.5000000e+01   5.6718787e-05
   5.6000000e+01   7.2338466e-06
   5.7000000e+01   2.9565826e-04
   5.8000000e+01   9.1555565e-05
   5.9000000e+01   5.8919328e-05
   6.0000000e+01   1.1786027e-04
   6.1000000e+01   9.4406792e-06
   6.2000000e+01   5.6970931e-05
   6.3000000e+01  -3.2062218e-05
   6.4000000e+01   4.7290480e-04
   6.5000000e+01   2.6425612e-04
   6.6000000e+01   1.9587288e-04
   6.7000000e+01   6.3975496e-06
   6.8000000e+01   5.6740183e-05
   6.9000000e+01   2.4033462e-04
   7.0000000e+01  -2.3140946e-05
   7.1000000e+01   6.3617039e-04
   7.2000000e+01   2.3113097e-04
   7.3000000e+01   9.6530887e-07
   7.4000000e+01   2.1605890e-05
   7.5000000e+01   1.5833811e-04
   7.6000000e+01   6.5510394e-06
   7.7000000e+01  -1.8299735e-07
   7.8000000e+01   1.2737941e-05
   7.9000000e+01   6.5518702e-04
   8.0000000e+01   3.8996027e-05
   8.1000000e+01  -5.7611132e-07
   8.2000000e+01   4.4850360e-04
   8.3000000e+01   3.0614217e-04
   8.4000000e+01   2.0962016e-05
   8.5000000e+01   8.4199984e-05
   8.6000000e+01   2.8292162e-04
   8.7000000e+01   2.7208720e-04
   8.8000000e+01  -2.2818913e-05
   8.9000000e+01   7.0518434e-04
   9.0000000e+01   2.5540452e-04
   9.1000000e+01   4.2846438e-06
   9.2000000e+01   2.9748148e-05
   9.3000000e+01   6.7428054e-05
   9.4000000e+01   2.9775635e-06
   9.5000000e+01  -1.5285199e-06
   9.6000000e+01   2.5293219e-04
   9.7000000e+01   4.6475238e-04
   9.8000000e+01   7.9902254e-06
   9.9000000e+01   1.1622185e-04
   1.0000000e+02   1.5189496e-04
   1.0100000e+02   1.0385771e-05
   1.0200000e+02   1.4354511e-06
   1.0300000e+02   1.8404491e-04
   1.0400000e+02   1.5341933e-04
   1.0500000e+02   6.8743062e-05
   1.0600000e+02   5.5702626e-05
   1.0700000e+02   1.9776050e-04
   1.0800000e+02   2.0376960e-04
   1.0900000e+02   2.4360815e-06
   1.1000000e+02   1.3295943e-05
   1.1100000e+02   6.3221264e-04
   1.1200000e+02   3.3316661e-05
   1.1300000e+02  -1.1394014e-06
   1.1400000e+02   3.0192937e-04
   1.1500000e+02   3.7613087e-04
   1.1600000e+02   2.4283661e-05
   1.1700000e+02   5.2057043e-05
   1.1800000e+02   3.1587669e-04
   1.1900000e+02   2.1318303e-05
   1.2000000e+02   1.7973810e-05
   1.2100000e+02   4.9931520e-04
   1.2200000e+02   3.7745049e-04
   1.2300000e+02  -1.0491372e-06
   1.2400000e+02   5.8660709e-05
   1.2500000e+02   6.2405298e-04
   1.2600000e+02   4.8832748e-05
   1.2700000e+02  -1.3946547e-06
   1.2800000e+02   1.4077597e-05
   1.2900000e+02   2.3383710e-04
   1.3000000e+02   2.2291361e-05
   1.3100000e+02   7.5458750e-07
   1.3200000e+02   1.4248083e-04
   1.3300000e+02   2.4142698e-04
   1.3400000e+02  -1.1787178e-05
   1.3500000e+02   3.4615013e-04
   1.3600000e+02   8.2228596e-04
   1.3700000e+02   2.8374988e-05
   1.3800000e+02  -1.5400723e-06
   1.3900000e+02   1.4151096e-04
   1.4000000e+02   4.5916229e-04
   1.4100000e+02  -2.1772218e-06
   1.4200000e+02   2.3002651e-04
   1.4300000e+02   1.0585271e-04
   1.4400000e+02   4.8984530e-05
   1.4500000e+02  -1.1456718e-06
   1.4600000e+02   1.6880508e-04
   1.4700000e+02   9.8844308e-04
   1.4800000e+02   7.3940997e-05
   1.4900000e+02   3.3541402e-05
   1.5000000e+02  -9.3479740e-07
   1.5100000e+02   1.0666134e-05
   1.5200000e+02   9.5938190e-07
   1.5300000e+02   5.0564350e-05
   1.5400000e+02   3.8050471e-04
   1.5500000e+02   1.2080628e-04
   1.5600000e+02   4.8805550e-05
   1.5700000e+02   7.9616900e-06
   1.5800000e+02   1.0058903e-06
   1.5900000e+02  -4.1424869e-08
   1.6000000e+02   6.2210841e-06
   1.6100000e+02   8.1912453e-05
   1.6200000e+02   1.0783241e-04
   1.6300000e+02   9.1288167e-05
   1.6400000e+02   2.4898482e-05
   1.6500000e+02   3.6455116e-06
   1.6600000e+02  -6.5861381e-08
   1.6700000e+02   1.5580263e-06
   1.6800000e+02   6.6884149e-05
   1.6900000e+02   8.3061760e-05
   1.7000000e+02   1.1986552e-04
   1.7100000e+02   4.2143423e-05
   1.7200000e+02   1.0197635e-05
   1.7300000e+02   7.2174958e-08
   1.7400000e+02   4.3407235e-06
   1.7500000e+02  -5.2573597e-06
   1.7600000e+02   9.2664298e-06
   1.7700000e+02   1.9026727e-05
   1.7800000e+02  -2.3387435e-05
   1.7900000e+02   4.2895521e-05
   1.8000000e+02   1.7623588e-06
   1.8100000e+02   6.0612772e-06
   1.8200000e+02   3.9282431e-04
   1.8300000e+02   1.3815935e-06
   1.8400000e+02   1.5868297e-05
   1.8500000e+02   3.4017179e-04
   1.8600000e+02   4.4179937e-05
   1.8700000e+02   5.1257743e-06
   1.8800000e+02   6.7744390e-06
   1.8900000e+02   1.7247861e-04
   1.9000000e+02   1.2055144e-05
   1.9100000e+02   9.4644346e-07
   1.9200000e+02   2.3239720e-04
   1.9300000e+02   5.2505060e-05
   1.9400000e+02   1.0715519e-04
   1.9500000e+02   6.0712565e-05
   1.9600000e+02   6.9341710e-05
   1.9700000e+02   4.2845482e-05
   1.9800000e+02   1.6040643e-06
   1.9900000e+02   6.3674504e-06
   2.0000000e+02   4.6324126e-04
   2.0100000e+02   2.2357955e-05
   2.0200000e+02  -9.5271780e-07
   2.0300000e+02   3.5396205e-04
   2.0400000e+02   4.5146567e-04
   2.0500000e+02   2.5548702e-05
   2.0600000e+02   1.8190417e-04
   2.0700000e+02   1.6310614e-04
   2.0800000e+02   2.2493612e-04
   2.0900000e+02  -1.0949247e-05
   2.1000000e+02   2.3438490e-04
   2.1100000e+02   1.3387343e-04
   2.1200000e+02  -2.2898088e-08
   2.1300000e+02   4.1728008e-05
   2.1400000e+02   2.3291469e-04
   2.1500000e+02   5.2619625e-06
   2.1600000e+02   2.2454800e-06
   2.1700000e+02   5.9316586e-06
   2.1800000e+02   5.1477167e-04
   2.1900000e+02   1.7794155e-05
   2.2000000e+02   4.0724643e-06
   2.2100000e+02   9.7807274e-05
   2.2200000e+02   3.2533167e-05
   2.2300000e+02  -1.1251617e-06
   2.2400000e+02   6.2196698e-05
   2.2500000e+02   4.3765764e-04
   2.2600000e+02   3.3751147e-05
   2.2700000e+02  -1.4230317e-06
   2.2800000e+02   9.5312264e-05
   2.2900000e+02   1.7589910e-05
   2.3000000e+02   2.9322414e-05
   2.3100000e+02   3.8711736e-05
   2.3200000e+02   1.2145456e-04
   2.3300000e+02   1.4719111e-04
   2.3400000e+02   4.7913720e-05
   2.3500000e+02   5.6527539e-05
   2.3600000e+02   8.6968491e-05
   2.3700000e+02   1.0612314e-06
   2.3800000e+02   1.4590427e-05
   2.3900000e+02   3.6466778e-04
   2.4000000e+02   1.1545603e-04
   2.4100000e+02   1.6450211e-05
   2.4200000e+02   8.8059871e-05
   2.4300000e+02   1.3594446e-04
   2.4400000e+02   2.4483607e-04
   2.4500000e+02  -1.5853130e-05
   2.4600000e+02   7.4112517e-04
   2.4700000e+02   2.5925380e-04
   2.4800000e+02   2.3110091e-06
   2.4900000e+02   2.2431604e-05
   2.5000000e+02   7.9892000e-05
   2.5100000e+02   1.7844810e-05
   2.5200000e+02   9.6629061e-07
   2.5300000e+02   1.1143199e-04
   2.5400000e+02   2.2612530e-04
   2.5500000e+02  -1.3117726e-05
   2.5600000e+02   2.0170372e-04
   2.5700000e+02   1.5028660e-04
   2.5800000e+02   1.3772260e-04
   2.5900000e+02   2.5628021e-05
   2.6000000e+02   1.7527755e-04
   2.6100000e+02   2.6111153e-04
   2.6200000e+02   7.1652206e-05
   2.6300000e+02   1.5870057e-05
   2.6400000e+02   1.0041295e-05
   2.6500000e+02   9.3261411e-05
   2.6600000e+02   8.0291965e-05
   2.6700000e+02   9.6854425e-05
   2.6800000e+02   2.0823416e-04
   2.6900000e+02   2.2038996e-05
   2.7000000e+02   3.8944356e-04
   2.7100000e+02   7.0955655e-05
   2.7200000e+02   1.9759687e-05
   2.7300000e+02   4.8024152e-05
   2.7400000e+02  -1.8827881e-05
   2.7500000e+02   3.7942507e-05
   2.7600000e+02  -9.0879922e-07
   2.7700000e+02   6.2697441e-05
   2.7800000e+02   8.3829480e-04
   2.7900000e+02   4.3820582e-05
   2.8000000e+02  -1.2665590e-07
   2.8100000e+02   4.1630034e-04
   2.8200000e+02   4.7687298e-04
   2.8300000e+02   2.9838310e-05
   2.8400000e+02   1.9524239e-04
   2.8500000e+02   4.0076823e-04
   2.8600000e+02   1.1085624e-04
   2.8700000e+02   2.4382882e-05
   2.8800000e+02   2.9995829e-04
   2.8900000e+02   2.6899639e-04
   2.9000000e+02   2.5321408e-05
   2.9100000e+02   1.2307472e-04
   2.9200000e+02   2.7021950e-04
   2.9300000e+02   4.8395139e-05
   2.9400000e+02   8.0982243e-06
   2.9500000e+02   1.7434039e-04
   2.9600000e+02   4.9236334e-04
   2.9700000e+02  -1.3913835e-05
   2.9800000e+02   2.2898876e-04
   2.9900000e+02   2.6091600e-04
   3.0000000e+02   2.1968414e-04
   3.0100000e+02   9.7158957e-06
   3.0200000e+02   4.8368476e-05
   3.0300000e+02   6.7140041e-05
   3.0400000e+02   6.2215965e-06
   3.0500000e+02   1.1030569e-04
   3.0600000e+02   5.7823055e-04
   3.0700000e+02   1.8912356e-04
   3.0800000e+02  -2.3039131e-06
   3.0900000e+02   1.6531158e-05
   3.1000000e+02   4.9348642e-05
   3.1100000e+02   1.0910695e-04
   3.1200000e+02   8.9637336e-05
   3.1300000e+02   2.5048983e-05
   3.1400000e+02   3.6199025e-04
   3.1500000e+02  -1.7158713e-05
   3.1600000e+02   1.7047292e-04
   3.1700000e+02   4.4273225e-05
   3.1800000e+02   2.0898836e-06
   3.1900000e+02   2.3497117e-06
   3.2000000e+02   1.2186019e-04
   3.2100000e+02   6.8814526e-05
   3.2200000e+02   1.1755929e-06
   3.2300000e+02   5.0576134e-04
   3.2400000e+02   2.3894569e-04
   3.2500000e+02   1.6428208e-06
   3.2600000e+02   1.5768150e-05
   3.2700000e+02   1.3771819e-04
   3.2800000e+02   1.7320429e-05
   3.2900000e+02   6.9787161e-06
   3.3000000e+02   3.6697732e-06
   3.3100000e+02   1.1899863e-04
   3.3200000e+02   3.4667583e-06
   3.3300000e+02   4.2250159e-07
   3.3400000e+02   9.6775010e-06
   3.3500000e+02   1.7779417e-04
   3.3600000e+02  -1.5024235e-05
   3.3700000e+02   8.8796650e-05
   3.3800000e+02   1.1103094e-04
   3.3900000e+02   4.8107198e-06
   3.4000000e+02   4.1508799e-07
   3.4100000e+02   2.1316228e-05
   3.4200000e+02   1.7026040e-04
   3.4300000e+02  -1.3476111e-05
   3.4400000e+02   6.4147925e-05
   3.4500000e+02   1.1836736e-04
   3.4600000e+02   8.6533020e-06
   3.4700000e+02   7.6919046e-07
   3.4800000e+02   3.0779081e-05
   3.4900000e+02   1.0293103e-04
   3.5000000e+02  -8.3422206e-06
   3.5100000e+02   4.8551411e-05
   3.5200000e+02   1.5061893e-04
   3.5300000e+02   1.1526357e-05
   3.5400000e+02   1.3322599e-06
   3.5500000e+02   4.0970230e-05
   3.5600000e+02   2.0217181e-04
   3.5700000e+02   1.4204855e-06
   3.5800000e+02   6.8523407e-05
   3.5900000e+02   1.5928939e-04
   3.6000000e+02   1.2959963e-05
   3.6100000e+02   2.5258357e-06
   3.6200000e+02   6.9960104e-05
   3.6300000e+02   5.9575710e-04
   3.6400000e+02   1.9217913e-05
   3.6500000e+02   7.6574483e-05
   3.6600000e+02   1.0132974e-04
   3.6700000e+02   8.1102575e-06
   3.6800000e+02   1.2971817e-06
   3.6900000e+02   4.1873978e-05
   3.7000000e+02   4.4200366e-04
   3.7100000e+02   3.4499207e-05
   3.7200000e+02   9.3405462e-05
   3.7300000e+02   1.6777802e-04
   3.7400000e+02   5.4660321e-06
   3.7500000e+02   2.3406258e-06
   3.7600000e+02   7.3983524e-05
   3.7700000e+02   5.4007616e-06
   3.7800000e+02   1.2275682e-05
   3.7900000e+02   1.0523358e-04
   3.8000000e+02   3.4132176e-04
   3.8100000e+02   2.4155333e-04
   3.8200000e+02  -3.0763119e-05
   3.8300000e+02   6.9899612e-04
   3.8400000e+02   4.3733584e-04
   3.8500000e+02  -2.6356013e-05
   3.8600000e+02   3.5803127e-04
   3.8700000e+02   6.3556802e-04
   3.8800000e+02   1.8630616e-04
   3.8900000e+02   3.2504837e-05
   3.9000000e+02   1.9392951e-04
   3.9100000e+02   3.5212674e-04
   3.9200000e+02  -1.2941765e-06
   3.9300000e+02   1.4155934e-05
   3.9400000e+02   5.0842281e-04
   3.9500000e+02   1.0158818e-04
   3.9600000e+02   1.5448408e-05
   3.9700000e+02   4.0777089e-04
   3.9800000e+02   3.7168139e-05
   3.9900000e+02   1.0448010e-06
   4.0000000e+02   9.3915745e-07
   4.0100000e+02   1.0538872e-04
   4.0200000e+02   7.4225643e-05
   4.0300000e+02  -1.2900127e-05
   4.0400000e+02   3.7834860e-04
   4.0500000e+02   1.7585922e-05
   4.0600000e+02   1.9421168e-07
   4.0700000e+02   1.6502700e-06
   4.0800000e+02   1.1031824e-04
   4.0900000e+02   1.1245534e-04
   4.1000000e+02  -1.6048243e-05
   4.1100000e+02   1.6464019e-04
   4.1200000e+02   1.1899218e-05
   4.1300000e+02   5.5854877e-07
   4.1400000e+02   3.2538635e-06
   4.1500000e+02   1.2029236e-04
   4.1600000e+02   2.2672300e-04
   4.1700000e+02   2.2790226e-05
   4.1800000e+02   3.9134734e-04
   4.1900000e+02   1.5059847e-04
   4.2000000e+02   1.4118626e-05
   4.2100000e+02   1.2211145e-05
   4.2200000e+02   4.3940017e-05
   4.2300000e+02   1.5178390e-04
   4.2400000e+02  -1.3672584e-05
   4.2500000e+02   5.2966230e-04
   4.2600000e+02   9.2821276e-05
   4.2700000e+02   9.5500508e-06
   4.2800000e+02   2.2021280e-05
   4.2900000e+02   1.6428493e-04
   4.3000000e+02   2.6094669e-04
   4.3100000e+02   2.6199632e-05
   4.3200000e+02   2.2650719e-04
   4.3300000e+02   1.2303740e-04
   4.3400000e+02   5.0417891e-06
   4.3500000e+02   2.2522668e-06
   4.3600000e+02   2.6451194e-04
   4.3700000e+02   6.9196471e-05
   4.3800000e+02   6.7843963e-06
   4.3900000e+02   4.7602330e-04
   4.4000000e+02   7.7305551e-05
   4.4100000e+02   2.8050163e-06
   4.4200000e+02   3.4197891e-06
   4.4300000e+02   2.1558723e-04
   4.4400000e+02   5.6838572e-05
   4.4500000e+02  -4.7200329e-06
   4.4600000e+02   3.1568841e-04
   4.4700000e+02   1.4068257e-04
   4.4800000e+02   5.3568182e-06
   4.4900000e+02   5.1288491e-06
   4.5000000e+02   3.0172940e-04
   4.5100000e+02   5.1443820e-05
   4.5200000e+02  -9.7663066e-06
   4.5300000e+02   8.6912264e-05
   4.5400000e+02   1.4327929e-04
   4.5500000e+02   4.2055398e-06
   4.5600000e+02   6.4614091e-06
   4.5700000e+02   2.0831563e-04
   4.5800000e+02   5.2027229e-05
   4.5900000e+02  -1.1821315e-05
   4.6000000e+02   4.7248128e-05
   4.6100000e+02   2.0993039e-04
   4.6200000e+02   2.8509081e-06
   4.6300000e+02   8.5783208e-06
   4.6400000e+02   1.8723178e-04
   4.6500000e+02   1.5073648e-04
   4.6600000e+02  -1.0065708e-05
   4.6700000e+02   5.3767222e-05
   4.6800000e+02   2.2548273e-04
   4.6900000e+02   2.6734177e-06
   4.7000000e+02   5.2376939e-06
   4.7100000e+02   1.2095517e-04
   4.7200000e+02   3.7478537e-04
   4.7300000e+02  -3.7482479e-06
   4.7400000e+02   5.9334882e-05
   4.7500000e+02   1.8772022e-04
   4.7600000e+02   1.4658373e-06
   4.7700000e+02   4.6019633e-06
   4.7800000e+02   9.5050066e-05
   4.7900000e+02   1.6419349e-04
   4.8000000e+02   1.1984797e-05
   4.8100000e+02   2.1199382e-04
   4.8200000e+02   4.6419703e-05
   4.8300000e+02   1.4612790e-05
   4.8400000e+02   9.5133404e-06
   4.8500000e+02   1.3915237e-04
   4.8600000e+02   1.9019029e-04
   4.8700000e+02   3.4770228e-05
   4.8800000e+02   2.2190652e-04
   4.8900000e+02   4.1813026e-04
   4.9000000e+02   4.5188524e-05
   4.9100000e+02  -3.1898918e-06
   4.9200000e+02   8.9840289e-05
   4.9300000e+02   4.8009694e-04
   4.9400000e+02   2.8611025e-05
   4.9500000e+02   2.2762903e-05
   4.9600000e+02  -2.8428963e-05
   4.9700000e+02   2.7529965e-06
   4.9800000e+02   4.1667969e-07
   4.9900000e+02   3.2578545e-05
   5.0000000e+02   5.3021117e-04
   5.0100000e+02   9.3441167e-05
   5.0200000e+02   6.7037476e-05
   5.0300000e+02   1.5143555e-05
   5.0400000e+02   3.6340693e-06
   5.0500000e+02   6.9935920e-07
   5.0600000e+02   5.5606432e-05
   5.0700000e+02   6.8039839e-04
   5.0800000e+02   9.6394000e-05
   5.0900000e+02   7.4502390e-05
   5.1000000e+02   1.2432615e-04
   5.1100000e+02   5.1530861e-06
   5.1200000e+02   7.9699257e-07
   5.1300000e+02   6.1124388e-05
   5.1400000e+02   5.3136917e-04
   5.1500000e+02   1.1458987e-04
   5.1600000e+02   7.3927409e-05
   5.1700000e+02   2.5737342e-04
   5.1800000e+02   1.0061316e-05
   5.1900000e+02   9.6059912e-07
   5.2000000e+02   5.1402808e-05
   5.2100000e+02   2.9487117e-04
   5.2200000e+02   1.2854087e-04
   5.2300000e+02   6.8293741e-05
   5.2400000e+02   3.5256822e-04
   5.2500000e+02   2.6346322e-05
   5.2600000e+02   1.6150370e-06
   5.2700000e+02   3.7472666e-05
   5.2800000e+02   1.2338275e-04
   5.2900000e+02   1.5519329e-04
   5.3000000e+02   5.9258035e-05
   5.3100000e+02   1.4555137e-04
   5.3200000e+02   3.1136214e-05
   5.3300000e+02   1.2669487e-06
   5.3400000e+02   2.4922121e-05
   5.3500000e+02   7.0930944e-05
   5.3600000e+02   1.3136417e-04
   5.3700000e+02   6.2706140e-05
   5.3800000e+02   3.3112461e-04
   5.3900000e+02   4.9856727e-05
   5.4000000e+02   2.2630048e-06
   5.4100000e+02   2.4209813e-05
   5.4200000e+02   7.4585403e-05
   5.4300000e+02   1.5704557e-04
   5.4400000e+02   5.8009475e-05
   5.4500000e+02   1.4988682e-04
   5.4600000e+02   3.5679459e-06
   5.4700000e+02  -6.5408882e-09
   5.4800000e+02   4.3811323e-06
   5.4900000e+02  -2.7468314e-05
   5.5000000e+02   7.4432151e-05
   5.5100000e+02   7.3516903e-05
   5.5200000e+02   3.1196365e-04
   5.5300000e+02   2.0974974e-06
   5.5400000e+02  -7.8836558e-08
   5.5500000e+02   1.8970633e-06
   5.5600000e+02  -4.2117712e-05
   5.5700000e+02   3.6885062e-05
   5.5800000e+02   4.3679082e-05
   5.5900000e+02   8.1296473e-04
   5.6000000e+02   5.6795113e-05
   5.6100000e+02   8.5828762e-07
   5.6200000e+02   2.7277078e-06
   5.6300000e+02  -4.0536914e-05
   5.6400000e+02   1.2477383e-04
   5.6500000e+02   3.8742316e-05
   5.6600000e+02   4.9068713e-04
   5.6700000e+02   2.9571204e-05
   5.6800000e+02   1.6145695e-06
   5.6900000e+02   2.7465652e-05
   5.7000000e+02   9.9326337e-05
   5.7100000e+02   3.6750466e-05
   5.7200000e+02  -5.2318600e-06
   5.7300000e+02   3.6632433e-05
   5.7400000e+02   1.1150060e-04
   5.7500000e+02   8.7185332e-05
   5.7600000e+02   3.6168151e-05
   5.7700000e+02   5.0269292e-04
   5.7800000e+02   1.4202375e-04
   5.7900000e+02   2.2184660e-06
   5.8000000e+02   3.8290061e-05
   5.8100000e+02   4.7952016e-05
   5.8200000e+02   4.0516979e-06
   5.8300000e+02   3.0170881e-05
   5.8400000e+02  -4.4206054e-05
   5.8500000e+02   6.5786837e-07
   5.8600000e+02  -1.0790029e-07
   5.8700000e+02   4.8771408e-06
   5.8800000e+02   1.6339693e-04
   5.8900000e+02   8.4400933e-05
   5.9000000e+02   9.4753034e-05
   5.9100000e+02  -2.1682070e-05
   5.9200000e+02   4.7319004e-06
   5.9300000e+02   1.1762017e-07
   5.9400000e+02   1.0442398e-05
   5.9500000e+02   6.6718070e-06
   5.9600000e+02   3.7064756e-06
   5.9700000e+02   2.4204315e-05
   5.9800000e+02   1.9873307e-05
   5.9900000e+02   5.9262075e-05
   6.0000000e+02   1.1942239e-05
   6.0100000e+02   2.6891458e-04
   6.0200000e+02  -5.6544632e-06
   6.0300000e+02   1.3648184e-05
   6.0400000e+02   2.8186037e-05
   6.0500000e+02   3.3524082e-05
   6.0600000e+02   7.7813359e-05
   6.0700000e+02   4.7658710e-06
   6.0800000e+02   7.3507035e-06
   6.0900000e+02   3.1820392e-04
   6.1000000e+02   9.2388094e-07
   6.1100000e+02   7.8973490e-06
   6.1200000e+02   4.5932794e-06
   6.1300000e+02   5.0321378e-04
   6.1400000e+02   1.7030874e-05
   6.1500000e+02   2.0003528e-06
   6.1600000e+02   4.2772476e-05
   6.1700000e+02   3.9987138e-05
   6.1800000e+02   9.6130971e-06
   6.1900000e+02   1.4054993e-04
   6.2000000e+02   5.5937884e-04
   6.2100000e+02   2.3291298e-04
   6.2200000e+02  -2.8884287e-05
   6.2300000e+02   7.0746913e-04
   6.2400000e+02   2.7049197e-05
   6.2500000e+02  -4.2336235e-06
   6.2600000e+02   4.5270400e-05
   6.2700000e+02   1.6510131e-04
   6.2800000e+02   6.0626254e-05
   6.2900000e+02   3.6556031e-07
   6.3000000e+02   1.5182083e-05
   6.3100000e+02   4.6403159e-04
   6.3200000e+02   1.6166823e-05
   6.3300000e+02   3.2305870e-06
   6.3400000e+02   3.0256099e-04
   6.3500000e+02   5.4757938e-05
   6.3600000e+02  -1.1648387e-06
   6.3700000e+02   3.7972681e-06
   6.3800000e+02   6.7700756e-05
   6.3900000e+02   2.3083660e-05
   6.4000000e+02   8.2896407e-06
   6.4100000e+02   3.2774641e-04
   6.4200000e+02  -1.9644881e-06
   6.4300000e+02   1.5614267e-05
   6.4400000e+02   4.9710737e-05
   6.4500000e+02   2.8237416e-04
   6.4600000e+02   8.8255007e-06
   6.4700000e+02   5.7992897e-07
   6.4800000e+02   5.8700680e-05
   6.4900000e+02   7.0065013e-04
   6.5000000e+02   6.9303246e-05
   6.5100000e+02   2.5016093e-05
   6.5200000e+02   3.7341791e-07
   6.5300000e+02   1.6589561e-04
   6.5400000e+02   8.5976897e-06
   6.5500000e+02   9.9443342e-05
   6.5600000e+02   1.2506454e-04
   6.5700000e+02   4.0576404e-05
   6.5800000e+02   8.4649679e-06
   6.5900000e+02   4.6017000e-05
   6.6000000e+02   3.5796665e-04
   6.6100000e+02   2.0746992e-05
   6.6200000e+02   1.3570124e-04
   6.6300000e+02   2.3960037e-04
   6.6400000e+02   7.9778059e-05
   6.6500000e+02   8.4745879e-05
   6.6600000e+02   2.4284572e-05
   6.6700000e+02   1.2283356e-04
   6.6800000e+02  -7.6312761e-06
   6.6900000e+02   4.5875379e-04
   6.7000000e+02   8.9376101e-04
   6.7100000e+02   6.4924233e-05
   6.7200000e+02   2.3230097e-05
   6.7300000e+02   8.4018293e-04
   6.7400000e+02   4.7248716e-04
   6.7500000e+02  -3.1614464e-05
   6.7600000e+02   5.0433499e-04
   6.7700000e+02   8.4056538e-06
   6.7800000e+02   1.0800080e-05
   6.7900000e+02   7.3892582e-05
   6.8000000e+02   9.2019977e-04
   6.8100000e+02   1.0514007e-04
   6.8200000e+02   6.4583921e-06
   6.8300000e+02   2.6957759e-04
   6.8400000e+02   7.9134933e-05
   6.8500000e+02   3.4492652e-07
   6.8600000e+02   1.8726045e-05
   6.8700000e+02   4.0815596e-04
   6.8800000e+02   5.3695402e-05
   6.8900000e+02   7.6901733e-06
   6.9000000e+02   1.3828842e-06
   6.9100000e+02   2.4072806e-05
   6.9200000e+02   1.2040667e-05
   6.9300000e+02   1.6805756e-06
   6.9400000e+02   2.0919528e-04
   6.9500000e+02   1.6982412e-04
   6.9600000e+02   4.1438133e-05
   6.9700000e+02   1.6169369e-04
   6.9800000e+02   6.3968871e-04
   6.9900000e+02   7.5685534e-05
   7.0000000e+02  -5.1816582e-06
   7.0100000e+02   4.0789627e-05
   7.0200000e+02   5.0366410e-04
   7.0300000e+02   1.0317608e-04
   7.0400000e+02  -3.1305689e-06
   7.0500000e+02   4.3807348e-04
   7.0600000e+02   1.5973391e-04
   7.0700000e+02  -1.8531313e-06
   7.0800000e+02   8.0410840e-05
   7.0900000e+02   3.1511018e-04
   7.1000000e+02   7.1584314e-05
   7.1100000e+02  -2.3526024e-06
   7.1200000e+02   2.0826674e-04
   7.1300000e+02   1.0052995e-03
   7.1400000e+02   2.3559976e-05
   7.1500000e+02   3.0759754e-05
   7.1600000e+02   1.0095641e-03
   7.1700000e+02   2.7206332e-05
   7.1800000e+02  -4.4423106e-06
   7.1900000e+02   8.6229047e-05
   7.2000000e+02   1.9076640e-04
   7.2100000e+02   2.4198834e-04
   7.2200000e+02   1.0526708e-05
   7.2300000e+02   4.2456708e-05
   7.2400000e+02   2.5057711e-05
   7.2500000e+02   2.3394201e-05
   7.2600000e+02   3.2975599e-06
   7.2700000e+02   3.0817270e-04
   7.2800000e+02   1.0436816e-04
   7.2900000e+02   4.2319527e-06
   7.3000000e+02   7.8900341e-06
   7.3100000e+02   3.8607504e-04
   7.3200000e+02   2.5522366e-04
   7.3300000e+02   2.7865706e-05
   7.3400000e+02   1.0867870e-04
   7.3500000e+02   3.9147220e-04
   7.3600000e+02   3.7264307e-05
   7.3700000e+02   1.2764802e-04
   7.3800000e+02   1.9840589e-04
   7.3900000e+02   4.4516428e-05
   7.4000000e+02  -5.2548219e-06
   7.4100000e+02   6.1765542e-05
   7.4200000e+02   1.0125172e-03
   7.4300000e+02   6.3262273e-05
   7.4400000e+02   8.6733672e-06
   7.4500000e+02   4.0177365e-05
   7.4600000e+02   1.1415181e-04
   7.4700000e+02   3.2359297e-05
   7.4800000e+02   1.3707632e-04
   7.4900000e+02   2.5667337e-05
   7.5000000e+02   6.3017026e-05
   7.5100000e+02   1.6746609e-04
   7.5200000e+02   9.5602935e-05
   7.5300000e+02   2.2451674e-04
   7.5400000e+02   2.8025732e-05
   7.5500000e+02   3.5896923e-04
   7.5600000e+02   2.5807043e-04
   7.5700000e+02  -1.7626546e-07
   7.5800000e+02   4.1180221e-05
   7.5900000e+02   6.3841420e-04
   7.6000000e+02   3.0382042e-05
   7.6100000e+02  -1.0457184e-06
   7.6200000e+02  -4.2099956e-07
   7.6300000e+02   5.4891885e-04
   7.6400000e+02   2.1134148e-05
   7.6500000e+02  -3.5573713e-06
   7.6600000e+02   1.4177449e-04
   7.6700000e+02   6.5586155e-04
   7.6800000e+02   8.0358763e-05
   7.6900000e+02   1.7696151e-06
   7.7000000e+02   5.2127555e-04
   7.7100000e+02   1.3559793e-04
   7.7200000e+02  -2.3716401e-06
   7.7300000e+02   3.7083563e-05
   7.7400000e+02   5.5497864e-04
   7.7500000e+02   1.9996560e-04
   7.7600000e+02   3.4130927e-05
   7.7700000e+02   2.5872728e-04
   7.7800000e+02   1.3445062e-04
   7.7900000e+02   5.3768665e-06
   7.8000000e+02   1.4232399e-06
   7.8100000e+02   1.6545216e-04
   7.8200000e+02   6.5119765e-05
   7.8300000e+02   3.9720638e-05
   7.8400000e+02   2.2092691e-04
   7.8500000e+02   5.1388276e-04
   7.8600000e+02   7.5555290e-05
   7.8700000e+02   2.3652054e-05
   7.8800000e+02   4.6375741e-04
   7.8900000e+02   1.6724109e-04
   7.9000000e+02   1.1707775e-04
   7.9100000e+02   2.4668998e-05
   7.9200000e+02   1.7634101e-04
   7.9300000e+02   1.1028154e-05
   7.9400000e+02   2.1013519e-04
   7.9500000e+02   3.2423135e-04
   7.9600000e+02   3.2764770e-05
   7.9700000e+02   9.7596695e-05
   7.9800000e+02   5.6003694e-05
   7.9900000e+02   7.9273222e-05
   8.0000000e+02   1.1406458e-04
   8.0100000e+02   7.4562139e-05
   8.0200000e+02   6.3626926e-05
   8.0300000e+02   6.8860466e-05
   8.0400000e+02   8.7005912e-05
   8.0500000e+02   1.0683704e-04
   8.0600000e+02   1.8346408e-04
   8.0700000e+02   2.1284251e-05
   8.0800000e+02   4.2089362e-04
   8.0900000e+02   2.8283486e-04
   8.1000000e+02   9.9080445e-07
   8.1100000e+02   3.6265462e-05
   8.1200000e+02   6.2387518e-04
   8.1300000e+02   5.9652063e-05
   8.1400000e+02  -1.3237099e-06
   8.1500000e+02   9.7740324e-07
   8.1600000e+02   6.3702176e-05
   8.1700000e+02   4.2362283e-05
   8.1800000e+02   4.2929209e-07
   8.1900000e+02   3.0637124e-05
   8.2000000e+02   3.8420093e-04
   8.2100000e+02   1.4935732e-05
   8.2200000e+02   6.4424027e-06
   8.2300000e+02   3.1377041e-04
   8.2400000e+02   4.2843546e-05
   8.2500000e+02   2.4063657e-06
   8.2600000e+02   4.1859446e-06
   8.2700000e+02   1.6669073e-04
   8.2800000e+02   1.1389050e-05
   8.2900000e+02   3.3553844e-06
   8.3000000e+02   2.9927430e-04
   8.3100000e+02   2.7329566e-04
   8.3200000e+02  -4.7962270e-07
   8.3300000e+02   4.5898447e-05
   8.3400000e+02   4.2139749e-04
   8.3500000e+02   2.5705390e-05
   8.3600000e+02  -4.4917976e-07
   8.3700000e+02   2.2736081e-05
   8.3800000e+02   2.8874713e-04
   8.3900000e+02   5.9286117e-06
   8.4000000e+02   7.2877704e-06
   8.4100000e+02   4.7746312e-04
   8.4200000e+02   1.1398672e-04
   8.4300000e+02  -1.2980117e-06
   8.4400000e+02   5.4957269e-05
   8.4500000e+02   4.4958622e-04
   8.4600000e+02   4.9528399e-07
   8.4700000e+02   1.7557224e-06
   8.4800000e+02   5.0107132e-06
   8.4900000e+02   5.3996643e-04
   8.5000000e+02   3.4884767e-05
   8.5100000e+02  -1.6812294e-08
   8.5200000e+02   7.3843552e-05
   8.5300000e+02   9.2781064e-05
   8.5400000e+02   7.6469988e-07
   8.5500000e+02   3.1776581e-04
   8.5600000e+02   5.9843312e-04
   8.5700000e+02   1.8020660e-05
   8.5800000e+02  -4.6127836e-08
   8.5900000e+02   3.0173121e-04
   8.6000000e+02   3.7271350e-04
   8.6100000e+02   1.4035926e-05
   8.6200000e+02   1.1266398e-04
   8.6300000e+02   1.4144278e-04
   8.6400000e+02   4.2652785e-05
   8.6500000e+02  -6.6825805e-06
   8.6600000e+02   4.6698997e-05
   8.6700000e+02   7.3895639e-06
   8.6800000e+02   1.5357629e-05
   8.6900000e+02   1.1126305e-05
   8.7000000e+02   1.0770543e-05
   8.7100000e+02   5.3711781e-05
   8.7200000e+02  -6.3760782e-06
   8.7300000e+02   3.3082115e-05
   8.7400000e+02   2.7048305e-04
   8.7500000e+02   1.8640037e-05
   8.7600000e+02   3.4155937e-06
   8.7700000e+02   7.8455257e-05
   8.7800000e+02   2.6876638e-04
   8.7900000e+02   2.7110380e-05
   8.8000000e+02   1.4164171e-04
   8.8100000e+02   5.4836978e-04
   8.8200000e+02   1.9849624e-04
   8.8300000e+02  -1.9150170e-05
   8.8400000e+02   8.4209188e-04
   8.8500000e+02   6.6673212e-05
   8.8600000e+02  -2.2086489e-06
   8.8700000e+02   2.7983560e-05
   8.8800000e+02   6.3058748e-05
   8.8900000e+02   2.3358302e-06
   8.9000000e+02   5.8983905e-06
   8.9100000e+02   1.8830242e-04
   8.9200000e+02   5.6424640e-04
   8.9300000e+02   4.0163642e-05
   8.9400000e+02   1.2391543e-04
   8.9500000e+02  -4.1694517e-05
   8.9600000e+02   1.7695922e-06
   8.9700000e+02   4.6829508e-07
   8.9800000e+02   3.1301899e-05
   8.9900000e+02   7.8071544e-04
   9.0000000e+02   4.2228711e-05
   9.0100000e+02   4.5816310e-05
   9.0200000e+02  -3.6855695e-05
   9.0300000e+02   4.0711965e-06
   9.0400000e+02   3.9650525e-07
   9.0500000e+02   2.2937848e-05
   9.0600000e+02   8.1082969e-04
   9.0700000e+02   4.6254753e-05
   9.0800000e+02   6.7844849e-05
   9.0900000e+02  -1.5870494e-05
   9.1000000e+02   7.3457990e-06
   9.1100000e+02   5.6155914e-07
   9.1200000e+02   3.7725802e-05
   9.1300000e+02   8.4404867e-04
   9.1400000e+02   6.3965608e-05
   9.1500000e+02   9.6211487e-05
   9.1600000e+02   3.7560346e-04
   9.1700000e+02   3.6845998e-05
   9.1800000e+02   4.8607441e-07
   9.1900000e+02   3.8752649e-06
   9.2000000e+02   1.9891209e-04
   9.2100000e+02   8.4520307e-05
   9.2200000e+02   1.0963028e-04
   9.2300000e+02   3.0683661e-04
   9.2400000e+02   2.3617874e-05
   9.2500000e+02   2.9333270e-07
   9.2600000e+02   2.6300312e-06
   9.2700000e+02   5.2241777e-05
   9.2800000e+02   7.5337638e-05
   9.2900000e+02   1.2236483e-04
   9.3000000e+02   1.7111424e-04
   9.3100000e+02   1.8070984e-05
   9.3200000e+02   2.0742121e-07
   9.3300000e+02   4.2935866e-06
   9.3400000e+02  -1.0782742e-05
   9.3500000e+02   1.4061008e-05
   9.3600000e+02   2.6324574e-05
   9.3700000e+02   3.3474729e-05
   9.3800000e+02   5.5123766e-05
   9.3900000e+02   1.7936022e-05
   9.4000000e+02   5.0614421e-04
   9.4100000e+02   5.7172449e-04
   9.4200000e+02  -3.1190367e-05
   9.4300000e+02   1.0826055e-04
   9.4400000e+02   2.7637088e-04
   9.4500000e+02   2.4481178e-04
   9.4600000e+02   7.8649310e-05
   9.4700000e+02   9.3289061e-06
   9.4800000e+02   7.5123682e-05
   9.4900000e+02  -5.6765894e-05
   9.5000000e+02   3.3246373e-04
   9.5100000e+02   8.5035472e-07
   9.5200000e+02   6.7222766e-05
   9.5300000e+02   3.9642003e-04
   9.5400000e+02   7.4736308e-04
   9.5500000e+02   2.3415552e-04
   9.5600000e+02  -2.8846501e-05
   9.5700000e+02   5.5034707e-05
   9.5800000e+02   3.1770476e-07
   9.5900000e+02   6.9517904e-05
   9.6000000e+02   5.2162554e-04
   9.6100000e+02   8.0299156e-04
   9.6200000e+02   4.2640644e-05
   9.6300000e+02  -2.2415972e-05
   9.6400000e+02   8.5112447e-07
   9.6500000e+02  -3.9534187e-05
   9.6600000e+02   2.1930379e-05
   9.6700000e+02   5.0340726e-04
   9.6800000e+02   1.3905757e-04
   9.6900000e+02   1.4547987e-04
   9.7000000e+02   1.6793894e-04
   9.7100000e+02   4.6431226e-04
   9.7200000e+02  -3.2429848e-05
   9.7300000e+02   5.2763294e-05
   9.7400000e+02   1.2185228e-04
   9.7500000e+02   2.6669249e-05
   9.7600000e+02   1.8420242e-04
   9.7700000e+02   8.3093542e-04
   9.7800000e+02   4.8851853e-04
   9.7900000e+02   8.4079507e-05
   9.8000000e+02   1.2716562e-05
   9.8100000e+02   1.8550588e-04
   9.8200000e+02  -4.9352774e-05
   9.8300000e+02   2.0233080e-04
   9.8400000e+02   5.5112032e-04
   9.8500000e+02   3.1550697e-04
   9.8600000e+02   4.7718344e-05
   9.8700000e+02  -9.0555751e-06
   9.8800000e+02   1.2991499e-04
   9.8900000e+02  -7.5963841e-05
   9.9000000e+02   1.3876275e-04
   9.9100000e+02  -1.7114496e-05
   9.9200000e+02   2.8653032e-05
   9.9300000e+02   3.4486164e-04
   9.9400000e+02   6.8493064e-04
   9.9500000e+02   2.1435132e-04
   9.9600000e+02  -4.2504556e-05
   9.9700000e+02   1.6300577e-04
   9.9800000e+02   5.7795258e-05
   9.9900000e+02   1.2093487e-04
   1.0000000e+03   1.9014269e-04


==> VRKMKlongrun4skipped.dat <==
   T               Herr
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   2.4341662e-10
   2.0000000e+00   5.1702961e-09
   3.0000000e+00   6.7707010e-09
   4.0000000e+00   7.2026453e-09
   5.0000000e+00   4.0196573e-09
   6.0000000e+00   1.8865282e-10
   7.0000000e+00  -6.2353595e-13
   8.0000000e+00   2.8459723e-10
   9.0000000e+00   5.5810455e-09
   1.0000000e+01   5.3462207e-09
   1.1000000e+01   8.5821692e-09
   1.2000000e+01   6.8531679e-09
   1.3000000e+01   3.7367370e-10
   1.4000000e+01   3.3524780e-11
   1.5000000e+01   8.5001595e-10
   1.6000000e+01   3.9102156e-09
   1.7000000e+01   3.6424613e-09
   1.8000000e+01   9.3066984e-09
   1.9000000e+01   2.2210678e-08
   2.0000000e+01   2.2756021e-09
   2.1000000e+01   2.0877757e-10
   2.2000000e+01   3.0097422e-09
   2.3000000e+01   3.1072815e-08
   2.4000000e+01   3.1088602e-09
   2.5000000e+01   6.1618729e-09
   2.6000000e+01   9.4236094e-08
   2.7000000e+01   2.5982185e-09
   2.8000000e+01   2.6143991e-10
   2.9000000e+01   1.0878242e-09
   3.0000000e+01   4.6812044e-08
   3.1000000e+01   1.6031858e-08
   3.2000000e+01   2.3884784e-09
   3.3000000e+01   3.4281900e-09
   3.4000000e+01   5.5418959e-09
   3.5000000e+01   2.2660319e-09
   3.6000000e+01   2.0953881e-09
   3.7000000e+01   4.3499163e-08
   3.8000000e+01   1.5959516e-09
   3.9000000e+01   9.5557537e-10
   4.0000000e+01   5.3874750e-09
   4.1000000e+01   2.4979062e-08
   4.2000000e+01   1.3156190e-10
   4.3000000e+01   1.7690432e-10
   4.4000000e+01   1.7033488e-08
   4.5000000e+01   2.5512540e-08
   4.6000000e+01   1.2810207e-09
   4.7000000e+01   4.9847297e-09
   4.8000000e+01   3.4390011e-08
   4.9000000e+01   2.2978051e-08
   5.0000000e+01   5.0796085e-09
   5.1000000e+01   1.0536211e-07
   5.2000000e+01   1.1039580e-08
   5.3000000e+01   5.8934210e-10
   5.4000000e+01   7.3196238e-10
   5.5000000e+01   2.5252389e-09
   5.6000000e+01   2.9668179e-10
   5.7000000e+01   3.3522188e-10
   5.8000000e+01   1.3723653e-08
   5.9000000e+01   3.3718785e-08
   6.0000000e+01   6.3069522e-11
   6.1000000e+01   2.1378149e-10
   6.2000000e+01   8.1432787e-08
   6.3000000e+01   2.3085026e-09
   6.4000000e+01   1.6882271e-10
   6.5000000e+01   2.3810478e-09
   6.6000000e+01   5.5109527e-08
   6.7000000e+01   5.2393162e-10
   6.8000000e+01   1.2333613e-10
   6.9000000e+01   8.6803159e-09
   7.0000000e+01   6.6189696e-08
   7.1000000e+01   4.2809583e-09
   7.2000000e+01   1.8015115e-08
   7.3000000e+01   2.8991912e-08
   7.4000000e+01   3.4440491e-09
   7.5000000e+01   7.4637696e-10
   7.6000000e+01   1.3858268e-09
   7.7000000e+01   4.5889620e-08
   7.8000000e+01   1.6098507e-09
   7.9000000e+01   8.2053522e-10
   8.0000000e+01   2.5521993e-08
   8.1000000e+01   6.8568817e-10
   8.2000000e+01   1.4730693e-09
   8.3000000e+01   6.5570979e-09
   8.4000000e+01   5.8328976e-08
   8.5000000e+01   2.0544562e-08
   8.6000000e+01   2.6496738e-09
   8.7000000e+01   2.1721526e-08
   8.8000000e+01   7.9130809e-09
   8.9000000e+01   3.3373387e-11
   9.0000000e+01   1.6128300e-09
   9.1000000e+01   2.1200848e-08
   9.2000000e+01   3.6339237e-10
   9.3000000e+01   5.5987513e-10
   9.4000000e+01   3.0399067e-10
   9.5000000e+01   2.3727200e-08
   9.6000000e+01   1.4202334e-09
   9.7000000e+01   8.1671225e-11
   9.8000000e+01   6.3181477e-09
   9.9000000e+01   1.4187600e-08
   1.0000000e+02   3.5298806e-10
   1.0100000e+02   7.4887430e-11
   1.0200000e+02   2.8882566e-08
   1.0300000e+02   1.4003212e-09
   1.0400000e+02   8.6976218e-11
   1.0500000e+02   3.7646188e-09
   1.0600000e+02   5.8854342e-08
   1.0700000e+02   9.5808892e-09
   1.0800000e+02   2.9326133e-09
   1.0900000e+02   3.2904366e-09
   1.1000000e+02   3.9075284e-08
   1.1100000e+02   2.7223326e-09
   1.1200000e+02   4.0786267e-08
   1.1300000e+02   2.0796576e-10
   1.1400000e+02   1.8441701e-09
   1.1500000e+02   1.4793327e-09
   1.1600000e+02   1.2131465e-08
   1.1700000e+02   4.4731466e-09
   1.1800000e+02   9.7445998e-10
   1.1900000e+02   1.7460609e-09
   1.2000000e+02   1.4532161e-08
   1.2100000e+02   3.7443673e-10
   1.2200000e+02   1.2498308e-10
   1.2300000e+02   1.8208592e-08
   1.2400000e+02   3.8071314e-09
   1.2500000e+02   1.2921462e-09
   1.2600000e+02   1.3003936e-08
   1.2700000e+02   1.7699829e-08
   1.2800000e+02   1.4593798e-11
   1.2900000e+02   5.1025156e-12
   1.3000000e+02   9.8553374e-09
   1.3100000e+02   9.8434257e-09
   1.3200000e+02   1.6530422e-09
   1.3300000e+02   2.2810418e-08
   1.3400000e+02   2.3678141e-08
   1.3500000e+02   1.1310911e-10
   1.3600000e+02   7.4431017e-12
   1.3700000e+02   5.8523345e-09
   1.3800000e+02   1.7836892e-08
   1.3900000e+02   1.9409749e-09
   1.4000000e+02   9.1884679e-09
   1.4100000e+02   4.1735852e-08
   1.4200000e+02   3.2705316e-09
   1.4300000e+02   8.5946972e-10
   1.4400000e+02   3.6732911e-09
   1.4500000e+02   1.3011956e-08
   1.4600000e+02   1.0646059e-09
   1.4700000e+02   1.8921291e-09
   1.4800000e+02   5.8837811e-08
   1.4900000e+02   4.0863041e-10
   1.5000000e+02   6.5536065e-10
   1.5100000e+02   2.7115682e-09
   1.5200000e+02   1.7401708e-08
   1.5300000e+02   4.6264911e-10
   1.5400000e+02   1.1578403e-09
   1.5500000e+02   4.5243934e-09
   1.5600000e+02   1.2214742e-08
   1.5700000e+02   4.9285587e-10
   1.5800000e+02  -1.6348922e-11
   1.5900000e+02   7.7526444e-08
   1.6000000e+02   2.7343331e-09
   1.6100000e+02   2.8600192e-11
   1.6200000e+02   6.1312277e-10
   1.6300000e+02  -1.6144878e-09
   1.6400000e+02   2.5744425e-09
   1.6500000e+02   1.1147793e-09
   1.6600000e+02   1.0059414e-09
   1.6700000e+02   1.0140737e-08
   1.6800000e+02   2.6708505e-09
   1.6900000e+02   1.7101635e-09
   1.7000000e+02   1.0713005e-08
   1.7100000e+02   2.3303484e-09
   1.7200000e+02   1.2080048e-10
   1.7300000e+02   1.2711049e-09
   1.7400000e+02   3.4956553e-08
   1.7500000e+02   7.0181005e-10
   1.7600000e+02  -2.6866842e-11
   1.7700000e+02   3.1797310e-08
   1.7800000e+02   1.0285631e-08
   1.7900000e+02   3.8171115e-10
   1.8000000e+02   2.9912506e-10
   1.8100000e+02   3.8711448e-09
   1.8200000e+02   3.2961506e-10
   1.8300000e+02   5.4109348e-10
   1.8400000e+02   2.0367161e-09
   1.8500000e+02   4.0573176e-08
   1.8600000e+02   1.1070166e-09
   1.8700000e+02   1.0396825e-10
   1.8800000e+02   1.8021825e-08
   1.8900000e+02   1.1509904e-08
   1.9000000e+02   4.3049287e-09
   1.9100000e+02   1.5043784e-08
   1.9200000e+02   4.0240826e-08
   1.9300000e+02   3.1291237e-09
   1.9400000e+02   2.0083842e-09
   1.9500000e+02   5.2097939e-08
   1.9600000e+02   2.7938660e-09
   1.9700000e+02  -1.3916437e-11
   1.9800000e+02   4.3131237e-10
   1.9900000e+02   1.4458415e-08
   2.0000000e+02   1.2059409e-10
   2.0100000e+02   5.4752594e-10
   2.0200000e+02   3.0296189e-09
   2.0300000e+02   3.4763379e-08
   2.0400000e+02   1.0284059e-09
   2.0500000e+02   9.3481750e-11
   2.0600000e+02   2.1333612e-08
   2.0700000e+02   3.4336845e-08
   2.0800000e+02   2.0102701e-09
   2.0900000e+02   3.0050234e-08
   2.1000000e+02   6.4532336e-09
   2.1100000e+02  -2.0736413e-11
   2.1200000e+02   5.4654753e-11
   2.1300000e+02   1.2817806e-08
   2.1400000e+02   5.7823422e-09
   2.1500000e+02   2.9732458e-09
   2.1600000e+02   3.5308588e-08
   2.1700000e+02   1.1984369e-08
   2.1800000e+02   3.4252057e-10
   2.1900000e+02   3.4539699e-10
   2.2000000e+02   1.7544860e-08
   2.2100000e+02   2.1938806e-09
   2.2200000e+02   4.9405480e-12
   2.2300000e+02   9.9793207e-10
   2.2400000e+02   5.2016388e-08
   2.2500000e+02   1.0593385e-09
   2.2600000e+02   5.9003635e-12
   2.2700000e+02   2.7660366e-08
   2.2800000e+02   2.6950821e-08
   2.2900000e+02   8.9907803e-12
   2.3000000e+02   8.9046126e-10
   2.3100000e+02   4.9702030e-08
   2.3200000e+02   1.0352946e-09
   2.3300000e+02  -5.1163657e-12
   2.3400000e+02   3.9764313e-09
   2.3500000e+02   4.9838447e-09
   2.3600000e+02   1.7418125e-09
   2.3700000e+02   3.0479687e-09
   2.3800000e+02   1.4899165e-08
   2.3900000e+02   9.1679683e-09
   2.4000000e+02   2.2375315e-09
   2.4100000e+02   7.4229560e-09
   2.4200000e+02   1.9956973e-08
   2.4300000e+02   3.2314873e-10
   2.4400000e+02   2.8106101e-10
   2.4500000e+02   1.0109832e-08
   2.4600000e+02   2.7992717e-08
   2.4700000e+02   1.9373890e-09
   2.4800000e+02   5.9541867e-09
   2.4900000e+02   5.1761889e-08
   2.5000000e+02   2.0728707e-08
   2.5100000e+02   2.4868854e-09
   2.5200000e+02   3.8589582e-08
   2.5300000e+02   5.3617046e-09
   2.5400000e+02  -2.3236704e-11
   2.5500000e+02   2.1333263e-10
   2.5600000e+02   1.5297538e-08
   2.5700000e+02   3.9557818e-10
   2.5800000e+02  -2.1830440e-11
   2.5900000e+02   5.3476545e-09
   2.6000000e+02   7.5764515e-08
   2.6100000e+02   9.0169808e-09
   2.6200000e+02   2.9125515e-09
   2.6300000e+02   5.2677769e-09
   2.6400000e+02   2.7261022e-09
   2.6500000e+02   1.4715060e-10
   2.6600000e+02   1.2430918e-09
   2.6700000e+02   1.5341545e-08
   2.6800000e+02   8.5988113e-09
   2.6900000e+02   4.0619431e-09
   2.7000000e+02   1.0584121e-08
   2.7100000e+02   2.1836083e-09
   2.7200000e+02   9.1492286e-11
   2.7300000e+02   7.1672240e-10
   2.7400000e+02   1.4118640e-08
   2.7500000e+02   6.6470591e-09
   2.7600000e+02   3.5683326e-09
   2.7700000e+02   3.3083080e-08
   2.7800000e+02   3.3183831e-09
   2.7900000e+02   1.5649021e-10
   2.8000000e+02   1.1864372e-09
   2.8100000e+02   1.5384783e-08
   2.8200000e+02   5.4943463e-09
   2.8300000e+02   3.4087895e-09
   2.8400000e+02   4.6728312e-08
   2.8500000e+02   3.8941590e-09
   2.8600000e+02   1.3260237e-10
   2.8700000e+02   7.0084955e-10
   2.8800000e+02   1.3232368e-08
   2.8900000e+02   2.1605041e-09
   2.9000000e+02   1.4528593e-09
   2.9100000e+02   4.6561115e-09
   2.9200000e+02   1.1533270e-08
   2.9300000e+02   1.5669130e-10
   2.9400000e+02   1.2538581e-09
   2.9500000e+02   2.7990758e-08
   2.9600000e+02   3.5281633e-10
   2.9700000e+02  -1.9117111e-11
   2.9800000e+02   1.7631641e-09
   2.9900000e+02   2.9514695e-08
   3.0000000e+02   6.5150763e-10
   3.0100000e+02   5.4728028e-11
   3.0200000e+02   1.4444556e-08
   3.0300000e+02   7.9351100e-09
   3.0400000e+02   4.5545563e-09
   3.0500000e+02   8.0637378e-09
   3.0600000e+02   1.0254770e-08
   3.0700000e+02   4.8201210e-10
   3.0800000e+02   4.5633428e-11
   3.0900000e+02   8.5316487e-10
   3.1000000e+02   5.0646458e-08
   3.1100000e+02   4.4792762e-09
   3.1200000e+02   5.3977989e-09
   3.1300000e+02   1.2303110e-09
   3.1400000e+02   5.0460797e-10
   3.1500000e+02   1.5025474e-10
   3.1600000e+02   6.5086028e-09
   3.1700000e+02   1.9671109e-10
   3.1800000e+02   1.5452070e-09
   3.1900000e+02   2.9169160e-09
   3.2000000e+02   7.5429109e-08
   3.2100000e+02   2.7411656e-09
   3.2200000e+02   1.0873136e-09
   3.2300000e+02   1.0301456e-08
   3.2400000e+02   2.4767977e-08
   3.2500000e+02   1.0392717e-10
   3.2600000e+02   9.2781816e-10
   3.2700000e+02   2.4574567e-08
   3.2800000e+02   5.7191629e-09
   3.2900000e+02   6.7042291e-10
   3.3000000e+02   1.8439955e-10
   3.3100000e+02   1.1419551e-08
   3.3200000e+02   4.9922882e-10
   3.3300000e+02   5.7197387e-10
   3.3400000e+02   4.0972787e-09
   3.3500000e+02   2.5285302e-08
   3.3600000e+02   1.8286911e-10
   3.3700000e+02  -2.0239366e-13
   3.3800000e+02   2.2763966e-08
   3.3900000e+02   3.5294627e-09
   3.4000000e+02  -2.0478619e-11
   3.4100000e+02   3.3789292e-09
   3.4200000e+02   2.8162708e-08
   3.4300000e+02   1.4475101e-08
   3.4400000e+02   3.2323516e-09
   3.4500000e+02   3.9104782e-09
   3.4600000e+02   2.0185686e-08
   3.4700000e+02   5.9356444e-09
   3.4800000e+02   1.0523165e-08
   3.4900000e+02   4.1795733e-08
   3.5000000e+02   1.5133131e-08
   3.5100000e+02   7.1439026e-09
   3.5200000e+02   7.4628172e-08
   3.5300000e+02   7.5143099e-08
   3.5400000e+02   5.8125388e-09
   3.5500000e+02   2.3539846e-08
   3.5600000e+02   1.7136112e-08
   3.5700000e+02   6.8456177e-09
   3.5800000e+02   1.0252246e-08
   3.5900000e+02   9.9138771e-09
   3.6000000e+02   7.1345682e-09
   3.6100000e+02   1.0840072e-09
   3.6200000e+02   4.1857268e-09
   3.6300000e+02   1.5212956e-08
   3.6400000e+02   1.8841437e-10
   3.6500000e+02   4.5678822e-11
   3.6600000e+02   1.8627946e-08
   3.6700000e+02   1.7047752e-08
   3.6800000e+02   2.8863533e-09
   3.6900000e+02   3.3224781e-08
   3.7000000e+02   5.4580515e-08
   3.7100000e+02   7.8654272e-09
   3.7200000e+02   1.1615459e-08
   3.7300000e+02   7.9438389e-08
   3.7400000e+02   5.0203480e-08
   3.7500000e+02   6.1300013e-09
   3.7600000e+02   2.2693862e-08
   3.7700000e+02   1.5128685e-08
   3.7800000e+02   1.0345175e-08
   3.7900000e+02   3.3467227e-08
   3.8000000e+02   7.1056512e-08
   3.8100000e+02   1.1256932e-08
   3.8200000e+02   3.1135458e-09
   3.8300000e+02   6.1120673e-08
   3.8400000e+02   1.7081997e-09
   3.8500000e+02   4.3106192e-11
   3.8600000e+02   5.1840171e-10
   3.8700000e+02   1.1325827e-08
   3.8800000e+02   4.6321386e-09
   3.8900000e+02   3.2229138e-09
   3.9000000e+02   6.0785113e-08
   3.9100000e+02   6.1377192e-10
   3.9200000e+02   2.3568508e-12
   3.9300000e+02   3.9409104e-10
   3.9400000e+02   1.0166928e-08
   3.9500000e+02   5.4048017e-09
   3.9600000e+02   1.9212126e-09
   3.9700000e+02   1.8373163e-08
   3.9800000e+02   6.4441277e-09
   3.9900000e+02   1.2803220e-10
   4.0000000e+02   2.7194060e-09
   4.0100000e+02   5.8246268e-08
   4.0200000e+02   9.5803754e-10
   4.0300000e+02   1.3449783e-10
   4.0400000e+02   7.1718638e-09
   4.0500000e+02   1.0345661e-07
   4.0600000e+02   8.6401931e-09
   4.0700000e+02   3.6207110e-09
   4.0800000e+02   1.0649631e-07
   4.0900000e+02   2.1225306e-09
   4.1000000e+02   3.8881232e-10
   4.1100000e+02   1.2178626e-09
   4.1200000e+02   1.0781905e-08
   4.1300000e+02   4.2346676e-10
   4.1400000e+02   1.1969398e-11
   4.1500000e+02   1.2371801e-09
   4.1600000e+02   6.5247428e-08
   4.1700000e+02   2.8552697e-09
   4.1800000e+02   8.1886468e-09
   4.1900000e+02   4.5505899e-10
   4.2000000e+02   1.0298338e-08
   4.2100000e+02   7.6756961e-09
   4.2200000e+02   3.9506611e-08
   4.2300000e+02   1.0942134e-09
   4.2400000e+02   1.0426448e-09
   4.2500000e+02   3.5396930e-09
   4.2600000e+02  -5.6816777e-09
   4.2700000e+02   6.8474126e-10
   4.2800000e+02   9.2590963e-10
   4.2900000e+02   2.1816381e-09
   4.3000000e+02   2.7022961e-08
   4.3100000e+02   8.0740689e-10
   4.3200000e+02  -1.5961191e-11
   4.3300000e+02   4.6206343e-08
   4.3400000e+02   3.0928748e-09
   4.3500000e+02   1.1654410e-10
   4.3600000e+02   2.1614470e-09
   4.3700000e+02   2.3688591e-08
   4.3800000e+02   1.7258303e-09
   4.3900000e+02   9.5737390e-10
   4.4000000e+02   3.3706260e-10
   4.4100000e+02   9.9717240e-08
   4.4200000e+02   5.5584079e-09
   4.4300000e+02   2.9396163e-08
   4.4400000e+02   2.6322559e-09
   4.4500000e+02   7.5216383e-09
   4.4600000e+02   1.8404895e-09
   4.4700000e+02   3.7713280e-08
   4.4800000e+02   9.4608343e-09
   4.4900000e+02   3.6988300e-10
   4.5000000e+02   1.0038525e-09
   4.5100000e+02   1.5089089e-08
   4.5200000e+02   2.7660086e-09
   4.5300000e+02   1.5151525e-09
   4.5400000e+02   1.8784308e-08
   4.5500000e+02   7.2315021e-09
   4.5600000e+02   2.4279387e-10
   4.5700000e+02   4.7422372e-10
   4.5800000e+02   1.4485551e-09
   4.5900000e+02   1.1816323e-09
   4.6000000e+02   6.7910752e-10
   4.6100000e+02   1.0515709e-09
   4.6200000e+02   5.8707221e-08
   4.6300000e+02   1.9575879e-09
   4.6400000e+02   1.5137415e-09
   4.6500000e+02   1.2250035e-08
   4.6600000e+02   4.0371250e-09
   4.6700000e+02   6.4546719e-10
   4.6800000e+02   4.1549264e-09
   4.6900000e+02   5.8094149e-08
   4.7000000e+02   7.0830442e-10
   4.7100000e+02   4.5756360e-10
   4.7200000e+02   1.6427935e-09
   4.7300000e+02   2.4542419e-08
   4.7400000e+02   1.3484239e-10
   4.7500000e+02   2.8259728e-11
   4.7600000e+02   8.0071141e-09
   4.7700000e+02   4.3000924e-08
   4.7800000e+02   3.2906211e-09
   4.7900000e+02   2.4198597e-08
   4.8000000e+02   1.3938727e-08
   4.8100000e+02   3.0046229e-09
   4.8200000e+02   1.4369982e-09
   4.8300000e+02   3.7597125e-10
   4.8400000e+02   2.1074178e-08
   4.8500000e+02   1.0108983e-09
   4.8600000e+02   2.1875959e-10
   4.8700000e+02   1.3760682e-08
   4.8800000e+02   1.2663562e-08
   4.8900000e+02   4.3612564e-09
   4.9000000e+02   1.0932944e-08
   4.9100000e+02   2.5250614e-08
   4.9200000e+02   6.8514527e-10
   4.9300000e+02   1.0439472e-09
   4.9400000e+02   6.1640377e-08
   4.9500000e+02   2.4416826e-09
   4.9600000e+02  -1.4431428e-11
   4.9700000e+02   4.4057918e-10
   4.9800000e+02   1.5760339e-08
   4.9900000e+02   9.0672192e-11
   5.0000000e+02   3.8924812e-10
   5.0100000e+02   3.0858160e-09
   5.0200000e+02   3.7740994e-08
   5.0300000e+02   1.1667772e-09
   5.0400000e+02   1.7366025e-11
   5.0500000e+02   2.0018077e-08
   5.0600000e+02   7.7439999e-09
   5.0700000e+02   1.0979327e-09
   5.0800000e+02   8.0989374e-09
   5.0900000e+02   9.3960132e-09
   5.1000000e+02   9.2729127e-09
   5.1100000e+02   7.4240852e-09
   5.1200000e+02   9.0792689e-09
   5.1300000e+02   1.2575305e-08
   5.1400000e+02   4.5611205e-09
   5.1500000e+02   2.4373195e-08
   5.1600000e+02   8.0270557e-10
   5.1700000e+02   2.5563608e-09
   5.1800000e+02   3.6387941e-09
   5.1900000e+02   4.4380059e-08
   5.2000000e+02   5.3478763e-09
   5.2100000e+02   2.5295002e-09
   5.2200000e+02   1.9497785e-08
   5.2300000e+02   7.8911511e-08
   5.2400000e+02   8.4987384e-09
   5.2500000e+02   9.8128726e-09
   5.2600000e+02   1.3085114e-08
   5.2700000e+02   3.4761262e-09
   5.2800000e+02   6.1532351e-10
   5.2900000e+02   1.1666998e-09
   5.3000000e+02   1.3921051e-08
   5.3100000e+02   1.5152979e-10
   5.3200000e+02   3.5546829e-11
   5.3300000e+02   8.7130723e-09
   5.3400000e+02   9.1477381e-09
   5.3500000e+02   1.3821750e-09
   5.3600000e+02   1.9428069e-09
   5.3700000e+02   2.6370153e-09
   5.3800000e+02   5.4637184e-11
   5.3900000e+02  -4.3171994e-12
   5.4000000e+02   4.0548482e-09
   5.4100000e+02   2.7679665e-08
   5.4200000e+02   2.4412585e-09
   5.4300000e+02   3.3039753e-09
   5.4400000e+02   1.5219070e-08
   5.4500000e+02   1.0568215e-09
   5.4600000e+02   1.4576713e-10
   5.4700000e+02   3.4459415e-09
   5.4800000e+02   4.9454267e-08
   5.4900000e+02   3.2850474e-09
   5.5000000e+02   6.1797487e-09
   5.5100000e+02   3.1811004e-08
   5.5200000e+02   1.9210897e-09
   5.5300000e+02   1.2740502e-10
   5.5400000e+02   2.4065017e-09
   5.5500000e+02   3.9762185e-08
   5.5600000e+02   2.2344690e-09
   5.5700000e+02   3.7680406e-09
   5.5800000e+02   3.0434566e-10
   5.5900000e+02   5.3703026e-09
   5.6000000e+02   2.1991375e-10
   5.6100000e+02   1.0722299e-09
   5.6200000e+02   2.0413422e-08
   5.6300000e+02   5.4212523e-11
   5.6400000e+02   9.7409172e-10
   5.6500000e+02   7.0829441e-09
   5.6600000e+02   9.8815688e-09
   5.6700000e+02   3.2638600e-10
   5.6800000e+02   6.8864422e-10
   5.6900000e+02   2.4462265e-08
   5.7000000e+02   9.3776051e-09
   5.7100000e+02   2.1315328e-09
   5.7200000e+02   8.4186578e-09
   5.7300000e+02   2.9311624e-08
   5.7400000e+02   1.1500523e-09
   5.7500000e+02   4.5472315e-10
   5.7600000e+02   8.5496508e-09
   5.7700000e+02   6.4334306e-09
   5.7800000e+02   3.5447987e-09
   5.7900000e+02   1.7331458e-08
   5.8000000e+02   1.9626901e-08
   5.8100000e+02   1.8893098e-09
   5.8200000e+02   2.6417361e-10
   5.8300000e+02   4.4443945e-09
   5.8400000e+02   1.8359923e-08
   5.8500000e+02   1.5889919e-09
   5.8600000e+02   5.1400093e-10
   5.8700000e+02   3.4873243e-08
   5.8800000e+02   1.0320910e-08
   5.8900000e+02   3.2967648e-09
   5.9000000e+02   8.9171623e-09
   5.9100000e+02   1.5691507e-08
   5.9200000e+02   2.2035682e-10
   5.9300000e+02   1.7906091e-09
   5.9400000e+02   6.3876375e-08
   5.9500000e+02   2.3729344e-09
   5.9600000e+02   1.2915849e-10
   5.9700000e+02   2.1245611e-09
   5.9800000e+02   2.2208493e-08
   5.9900000e+02   1.5044683e-08
   6.0000000e+02   5.1241596e-09
   6.0100000e+02   5.0948157e-08
   6.0200000e+02   1.2796730e-10
   6.0300000e+02  -2.3465355e-11
   6.0400000e+02   5.6287114e-10
   6.0500000e+02   4.0517280e-08
   6.0600000e+02   3.3624777e-09
   6.0700000e+02   1.8112467e-09
   6.0800000e+02   2.4440753e-08
   6.0900000e+02   3.8215343e-09
   6.1000000e+02  -2.1351032e-11
   6.1100000e+02  -2.5971530e-11
   6.1200000e+02   3.1266638e-09
   6.1300000e+02   6.2588000e-09
   6.1400000e+02   1.3670846e-09
   6.1500000e+02   1.4794604e-08
   6.1600000e+02   1.9621687e-08
   6.1700000e+02   5.8894156e-10
   6.1800000e+02   5.1313581e-10
   6.1900000e+02   9.5461166e-09
   6.2000000e+02   5.1380548e-08
   6.2100000e+02   2.9490664e-09
   6.2200000e+02   3.6877768e-08
   6.2300000e+02   8.1248170e-08
   6.2400000e+02   7.7526951e-09
   6.2500000e+02   1.3207553e-08
   6.2600000e+02   4.9329567e-08
   6.2700000e+02   5.0095344e-08
   6.2800000e+02   6.6934096e-09
   6.2900000e+02   3.1606531e-08
   6.3000000e+02   1.5843169e-08
   6.3100000e+02   1.0007599e-08
   6.3200000e+02   1.8385740e-08
   6.3300000e+02   4.1053844e-08
   6.3400000e+02   1.9799767e-08
   6.3500000e+02   2.5293638e-09
   6.3600000e+02   6.9834657e-08
   6.3700000e+02   1.8406239e-09
   6.3800000e+02   4.1604636e-12
   6.3900000e+02   2.7903307e-10
   6.4000000e+02  -8.3018037e-10
   6.4100000e+02   8.4917988e-09
   6.4200000e+02   1.8895851e-09
   6.4300000e+02   2.9193591e-08
   6.4400000e+02   4.1441458e-09
   6.4500000e+02  -2.5097840e-11
   6.4600000e+02   7.4925122e-11
   6.4700000e+02   3.7573541e-09
   6.4800000e+02   1.6284258e-09
   6.4900000e+02   8.9097649e-10
   6.5000000e+02   1.0051130e-09
   6.5100000e+02   2.3137337e-08
   6.5200000e+02   1.5299113e-09
   6.5300000e+02   2.3980155e-09
   6.5400000e+02   1.6882790e-08
   6.5500000e+02   1.3419603e-09
   6.5600000e+02   1.0626771e-09
   6.5700000e+02   4.6249952e-09
   6.5800000e+02   2.9996703e-09
   6.5900000e+02   3.5897235e-10
   6.6000000e+02   6.1427083e-10
   6.6100000e+02   7.3938344e-09
   6.6200000e+02   1.8268930e-08
   6.6300000e+02   9.2598820e-10
   6.6400000e+02   3.6113640e-11
   6.6500000e+02   2.3536718e-08
   6.6600000e+02   1.3866452e-09
   6.6700000e+02   4.2295245e-10
   6.6800000e+02   2.5726873e-09
   6.6900000e+02   1.7045862e-08
   6.7000000e+02   7.2071615e-10
   6.7100000e+02   6.6977340e-10
   6.7200000e+02   8.3116167e-09
   6.7300000e+02   1.1523897e-08
   6.7400000e+02   1.6012117e-09
   6.7500000e+02   1.1722004e-08
   6.7600000e+02   1.2548080e-08
   6.7700000e+02   8.6187635e-10
   6.7800000e+02   7.1927686e-10
   6.7900000e+02   1.2863416e-08
   6.8000000e+02   1.7846640e-08
   6.8100000e+02   1.4592619e-09
   6.8200000e+02   1.1021495e-08
   6.8300000e+02   8.3250681e-09
   6.8400000e+02   9.1049426e-09
   6.8500000e+02   6.5694423e-09
   6.8600000e+02   1.3456243e-07
   6.8700000e+02   1.6974522e-09
   6.8800000e+02   6.5848815e-10
   6.8900000e+02   1.3500048e-09
   6.9000000e+02   9.0906539e-09
   6.9100000e+02   3.0601732e-10
   6.9200000e+02   1.6377000e-10
   6.9300000e+02   1.1421856e-08
   6.9400000e+02   7.3888596e-09
   6.9500000e+02   1.6667671e-09
   6.9600000e+02   5.7095962e-09
   6.9700000e+02   6.7416269e-09
   6.9800000e+02   7.7374779e-10
   6.9900000e+02   5.3547033e-10
   7.0000000e+02   5.4511802e-09
   7.0100000e+02   3.3960728e-08
   7.0200000e+02   5.1936097e-10
   7.0300000e+02   1.1255719e-11
   7.0400000e+02   2.8712617e-08
   7.0500000e+02   1.7931306e-09
   7.0600000e+02   3.6897792e-10
   7.0700000e+02   2.4796760e-09
   7.0800000e+02   8.1635571e-09
   7.0900000e+02   2.0287311e-09
   7.1000000e+02   3.8075591e-09
   7.1100000e+02   4.9396840e-08
   7.1200000e+02   3.4684700e-09
   7.1300000e+02   2.8004987e-10
   7.1400000e+02   1.1426861e-09
   7.1500000e+02   7.5980914e-08
   7.1600000e+02   2.3746344e-08
   7.1700000e+02   2.6018545e-09
   7.1800000e+02   1.1749717e-08
   7.1900000e+02   1.0786687e-08
   7.2000000e+02   5.2286731e-11
   7.2100000e+02   1.2693684e-09
   7.2200000e+02   2.3406277e-08
   7.2300000e+02   1.0369816e-09
   7.2400000e+02   3.2580129e-10
   7.2500000e+02  -4.6397886e-12
   7.2600000e+02   5.0292698e-08
   7.2700000e+02   2.7304812e-08
   7.2800000e+02   6.7974749e-09
   7.2900000e+02   2.4880847e-08
   7.3000000e+02   3.0918738e-08
   7.3100000e+02   4.4036524e-09
   7.3200000e+02   1.5865033e-08
   7.3300000e+02   6.3519738e-09
   7.3400000e+02   6.5461535e-09
   7.3500000e+02   6.7107470e-09
   7.3600000e+02   1.8928635e-08
   7.3700000e+02   3.5607320e-08
   7.3800000e+02   6.9987551e-09
   7.3900000e+02   4.0475319e-08
   7.4000000e+02   2.1292164e-08
   7.4100000e+02   7.9583289e-09
   7.4200000e+02   6.2101378e-08
   7.4300000e+02   8.6912886e-08
   7.4400000e+02   2.1410618e-08
   7.4500000e+02   1.2437972e-08
   7.4600000e+02   3.4424867e-08
   7.4700000e+02   1.4937540e-08
   7.4800000e+02   8.5524284e-09
   7.4900000e+02   8.5173083e-08
   7.5000000e+02   4.6952855e-08
   7.5100000e+02   6.4238441e-09
   7.5200000e+02   1.5706394e-08
   7.5300000e+02   1.2518854e-08
   7.5400000e+02   7.6445087e-09
   7.5500000e+02   9.1837880e-09
   7.5600000e+02   1.2333968e-08
   7.5700000e+02   1.3426094e-08
   7.5800000e+02   1.3500311e-09
   7.5900000e+02   1.7828186e-08
   7.6000000e+02  -1.0805956e-10
   7.6100000e+02   3.8464764e-09
   7.6200000e+02   3.1363729e-09
   7.6300000e+02   6.9248869e-08
   7.6400000e+02   3.7477640e-09
   7.6500000e+02   1.1185777e-10
   7.6600000e+02   2.6908867e-09
   7.6700000e+02   3.7026160e-08
   7.6800000e+02   7.6780809e-10
   7.6900000e+02   1.1742210e-10
   7.7000000e+02   6.6015644e-09
   7.7100000e+02   7.0361544e-08
   7.7200000e+02   4.0111461e-09
   7.7300000e+02   1.1177948e-08
   7.7400000e+02   6.4076935e-08
   7.7500000e+02   8.0744805e-09
   7.7600000e+02   3.0904793e-10
   7.7700000e+02   6.2174382e-10
   7.7800000e+02   7.8813326e-08
   7.7900000e+02   2.6899764e-09
   7.8000000e+02   4.7426682e-10
   7.8100000e+02   4.6834234e-09
   7.8200000e+02   8.9244168e-09
   7.8300000e+02   5.3273760e-10
   7.8400000e+02   1.4079748e-10
   7.8500000e+02   1.7889916e-08
   7.8600000e+02   1.3511627e-08
   7.8700000e+02   1.3768209e-09
   7.8800000e+02   7.4654296e-09
   7.8900000e+02   1.8727129e-08
   7.9000000e+02   4.2807663e-10
   7.9100000e+02   4.5320853e-10
   7.9200000e+02   1.6617226e-08
   7.9300000e+02   2.4533217e-08
   7.9400000e+02   1.4716635e-09
   7.9500000e+02   1.0897868e-08
   7.9600000e+02   1.8690478e-08
   7.9700000e+02   1.3323750e-08
   7.9800000e+02   6.4592297e-09
   7.9900000e+02   1.1773369e-07
   8.0000000e+02   5.3486976e-09
   8.0100000e+02   6.1561611e-10
   8.0200000e+02   9.1802865e-10
   8.0300000e+02   1.3147185e-08
   8.0400000e+02   2.4761992e-10
   8.0500000e+02   7.8154566e-11
   8.0600000e+02   9.8949491e-09
   8.0700000e+02   7.5636252e-09
   8.0800000e+02   1.6931023e-09
   8.0900000e+02   3.6874332e-09
   8.1000000e+02   5.3800195e-08
   8.1100000e+02   4.4091905e-09
   8.1200000e+02   3.7966147e-10
   8.1300000e+02   1.0117863e-09
   8.1400000e+02   5.7567250e-08
   8.1500000e+02   3.3380954e-10
   8.1600000e+02   1.8365898e-10
   8.1700000e+02   1.0165589e-08
   8.1800000e+02   6.7710380e-08
   8.1900000e+02   3.7292908e-09
   8.2000000e+02   2.8978423e-08
   8.2100000e+02   8.8040281e-09
   8.2200000e+02   4.6714299e-09
   8.2300000e+02   1.5775521e-09
   8.2400000e+02   3.9081255e-08
   8.2500000e+02   7.6441493e-09
   8.2600000e+02   2.8456791e-10
   8.2700000e+02   1.1309980e-09
   8.2800000e+02   1.7584186e-08
   8.2900000e+02   8.6950380e-10
   8.3000000e+02   5.3830347e-10
   8.3100000e+02   1.3575648e-09
   8.3200000e+02   2.3012043e-09
   8.3300000e+02  -1.6825139e-11
   8.3400000e+02   2.6718072e-12
   8.3500000e+02   2.1491130e-09
   8.3600000e+02   1.2934923e-08
   8.3700000e+02   1.6975655e-09
   8.3800000e+02   3.1421334e-08
   8.3900000e+02   3.5922531e-09
   8.4000000e+02  -8.4542512e-12
   8.4100000e+02  -2.1358193e-11
   8.4200000e+02  -8.0761986e-10
   8.4300000e+02   9.3172647e-10
   8.4400000e+02   3.7460164e-10
   8.4500000e+02   1.6626478e-09
   8.4600000e+02   3.9362066e-08
   8.4700000e+02   9.6016384e-09
   8.4800000e+02   1.2162297e-08
   8.4900000e+02   1.2068852e-08
   8.5000000e+02   1.8397387e-08
   8.5100000e+02   5.4272424e-09
   8.5200000e+02   1.7718210e-08
   8.5300000e+02   1.5651466e-08
   8.5400000e+02   6.3931210e-09
   8.5500000e+02   1.0953424e-08
   8.5600000e+02   1.8136216e-08
   8.5700000e+02   2.2399985e-09
   8.5800000e+02   1.6103230e-12
   8.5900000e+02   4.6847748e-09
   8.6000000e+02   1.0473870e-07
   8.6100000e+02   7.5392377e-09
   8.6200000e+02   2.4811377e-09
   8.6300000e+02   3.1779834e-09
   8.6400000e+02   2.5309735e-09
   8.6500000e+02   2.0788934e-10
   8.6600000e+02   2.4628326e-09
   8.6700000e+02   2.2702495e-08
   8.6800000e+02   9.9597471e-09
   8.6900000e+02   3.6285044e-09
   8.7000000e+02   2.4232826e-08
   8.7100000e+02   2.7303898e-08
   8.7200000e+02   4.2894074e-09
   8.7300000e+02   3.9612258e-08
   8.7400000e+02   6.8215790e-08
   8.7500000e+02   1.3396914e-08
   8.7600000e+02   1.1647407e-08
   8.7700000e+02   5.8327217e-08
   8.7800000e+02   1.9221218e-08
   8.7900000e+02   6.2704162e-09
   8.8000000e+02   1.3404869e-08
   8.8100000e+02   3.2089968e-09
   8.8200000e+02   3.9352631e-09
   8.8300000e+02   1.3088436e-08
   8.8400000e+02   1.4275910e-08
   8.8500000e+02   1.5342421e-09
   8.8600000e+02   3.2802018e-10
   8.8700000e+02   5.7480642e-09
   8.8800000e+02   4.3321740e-08
   8.8900000e+02   2.8209591e-09
   8.9000000e+02   6.6795370e-09
   8.9100000e+02   9.6762564e-08
   8.9200000e+02   5.0119339e-09
   8.9300000e+02   1.2050325e-10
   8.9400000e+02   1.3759862e-09
   8.9500000e+02   5.9925879e-08
   8.9600000e+02   2.2917644e-09
   8.9700000e+02   2.4174329e-10
   8.9800000e+02   7.5377964e-09
   8.9900000e+02   7.5700132e-09
   9.0000000e+02   1.5543078e-09
   9.0100000e+02   2.6179408e-09
   9.0200000e+02   9.3096418e-09
   9.0300000e+02   6.6736239e-10
   9.0400000e+02   4.0910089e-10
   9.0500000e+02   9.0459028e-09
   9.0600000e+02   3.6666459e-08
   9.0700000e+02   1.2844350e-09
   9.0800000e+02   2.1099123e-09
   9.0900000e+02   4.8411144e-08
   9.1000000e+02   1.9337997e-08
   9.1100000e+02   4.2283312e-09
   9.1200000e+02   7.0482300e-08
   9.1300000e+02   8.1356326e-09
   9.1400000e+02   5.0132448e-10
   9.1500000e+02   6.2747807e-10
   9.1600000e+02   2.1821174e-08
   9.1700000e+02   2.3311510e-09
   9.1800000e+02   9.7041625e-10
   9.1900000e+02   1.7371792e-08
   9.2000000e+02   1.8886146e-09
   9.2100000e+02   3.2757581e-09
   9.2200000e+02   9.8880661e-09
   9.2300000e+02   2.5282902e-08
   9.2400000e+02   2.8085738e-09
   9.2500000e+02   1.9520412e-10
   9.2600000e+02   2.6396513e-09
   9.2700000e+02   4.0595256e-08
   9.2800000e+02   8.6079582e-10
   9.2900000e+02   7.4463263e-10
   9.3000000e+02   1.5715378e-08
   9.3100000e+02   1.0694964e-08
   9.3200000e+02   3.7621063e-09
   9.3300000e+02   1.3346323e-08
   9.3400000e+02   1.2832978e-08
   9.3500000e+02   3.9855813e-10
   9.3600000e+02   5.4595362e-10
   9.3700000e+02   3.6376347e-08
   9.3800000e+02   2.2869707e-09
   9.3900000e+02   1.6604222e-10
   9.4000000e+02   3.0716248e-09
   9.4100000e+02   3.2000348e-08
   9.4200000e+02   9.6589752e-09
   9.4300000e+02   3.1097235e-09
   9.4400000e+02   1.5339985e-09
   9.4500000e+02   1.6882511e-08
   9.4600000e+02   8.3521387e-10
   9.4700000e+02   1.0128700e-09
   9.4800000e+02   1.7770369e-08
   9.4900000e+02   1.6041285e-10
   9.5000000e+02   2.2354950e-10
   9.5100000e+02   2.0198557e-08
   9.5200000e+02   2.8983032e-08
   9.5300000e+02   8.6194996e-11
   9.5400000e+02   1.7142626e-10
   9.5500000e+02   6.7714410e-08
   9.5600000e+02   2.3887838e-09
   9.5700000e+02   1.2306967e-10
   9.5800000e+02   2.3054482e-09
   9.5900000e+02   8.6114222e-08
   9.6000000e+02   4.0732567e-10
   9.6100000e+02   9.5460723e-11
   9.6200000e+02   1.3016412e-08
   9.6300000e+02   2.7587477e-08
   9.6400000e+02   4.9823626e-09
   9.6500000e+02   6.1720060e-09
   9.6600000e+02  -5.3516586e-09
   9.6700000e+02   4.6510007e-10
   9.6800000e+02   4.1168188e-10
   9.6900000e+02   1.4495648e-08
   9.7000000e+02   3.6516354e-08
   9.7100000e+02   1.3557971e-09
   9.7200000e+02   3.6754307e-09
   9.7300000e+02   5.4563570e-09
   9.7400000e+02   2.7651927e-08
   9.7500000e+02   4.4426556e-09
   9.7600000e+02   6.1333896e-08
   9.7700000e+02   1.0052977e-08
   9.7800000e+02   4.8968152e-10
   9.7900000e+02   5.4381594e-10
   9.8000000e+02   5.8929133e-09
   9.8100000e+02   5.3007648e-10
   9.8200000e+02   6.1033072e-10
   9.8300000e+02   4.7309103e-09
   9.8400000e+02   3.1949637e-08
   9.8500000e+02   3.9365713e-10
   9.8600000e+02   1.3583523e-11
   9.8700000e+02   2.3056078e-08
   9.8800000e+02   2.6804134e-09
   9.8900000e+02  -2.1334101e-11
   9.9000000e+02   1.6904357e-09
   9.9100000e+02   3.7423004e-08
   9.9200000e+02   5.4120330e-10
   9.9300000e+02   5.3527904e-11
   9.9400000e+02   1.6627378e-08
   9.9500000e+02   2.1942397e-09
   9.9600000e+02   9.8295697e-10
   9.9700000e+02   2.2051947e-09
   9.9800000e+02   2.4679190e-08
   9.9900000e+02   6.0226714e-09
   1.0000000e+03   1.0585837e-09


==> VRKMk3rdordererrortable.dat <==
   H               ERROR
   1.0000000e-01   4.2820722e-04
   5.0000000e-02   1.0318663e-05
   2.5000000e-02   1.1914790e-06
   1.2500000e-02   2.9481774e-07
   6.2500000e-03   4.6450335e-08
   3.1250000e-03   6.4206113e-09
   1.5625000e-03   8.4140755e-10
   7.8125000e-04   1.0765616e-10

